Fast Quadratic Manifold Learning For Nonlinear Dimensionality Reduction in Large-scale Systems using Riemannian Optimization

The effectiveness of dimensionality reduction with quadratic manifolds hinges on the choice of a reduced basis and the associated quadratic correction terms. Existing approaches typically rely on subspaces spanned by the leading principal components of the training data. Although optimal for linear approximation, such bases are inherently suboptimal for quadratic manifold learning. Greedy basis-selection methods can significantly improve the representational capacity of quadratic manifolds by searching over a larger pool of candidate principal components, but the combinatorial cost limits the basis sizes that can be used in practice. This work proposes FastQM, an approach that treats the identification of an optimal quadratic approximation as a continuous optimization problem on the Stiefel manifold. By rotating the reduced basis within a candidate span of singular vectors, FastQM learns an ideal coordinate alignment tailored to quadratic manifold approximation. A feature-space formulation ensures that the optimization cost scales independently of the full state-space dimension. The efficacy of the proposed method is demonstrated on a turbulent airfoil-wake large-eddy simulation.

==> Data/2D_Example.csv <==
-0.75,0.5625,-0.12746489348839854,-0.11681146955500495,-0.12850134925537557,-0.11568048708858751,-0.7499999999999959,0.562499880911665
-0.6666666666666666,0.4444444444444444,-0.14097443803715215,-0.12919189610674678,-0.14224223685252807,-0.12780847167434964,-0.6666666666666634,0.4444443503499571
-0.5833333333333334,0.34027777777777785,-0.14756590496292854,-0.1352324529773586,-0.14895503099045157,-0.13371663606473252,-0.5833333333333309,0.3402777051418066
-0.5,0.25,-0.14723929426572765,-0.1349331401668404,-0.14862227793502994,-0.13342402580696325,-0.4999999999999982,0.24999994554216154
-0.4166666666666667,0.17361111111111113,-0.13999460594554952,-0.12829395767519214,-0.14124484252808564,-0.12692969718403185,-0.4166666666666654,0.17361107180596994
-0.33333333333333337,0.11111111111111113,-0.12583184000239414,-0.11531490550241381,-0.12684190818737953,-0.1142127172146913,-0.3333333333333325,0.11111108418818001
-0.25,0.0625,-0.10475099643626148,-0.09599598364850542,-0.10545097690661089,-0.09523216365345749,-0.24999999999999944,0.06249998294373991
-0.16666666666666674,0.027777777777777804,-0.07675207524715162,-0.07033719211346703,-0.07712786925541756,-0.06992712499060938,-0.16666666666666644,0.027777768327597818
-0.08333333333333337,0.006944444444444451,-0.04183507643506444,-0.038338530897298544,-0.04194672437937568,-0.03821670045218862,-0.08333333333333326,0.006944440594701782
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.08333333333333326,0.006944444444444432,0.04875315405804164,0.044678400578428534,0.04860152758525627,0.04484385566838875,0.0833333333333332,0.006944446798440598
0.16666666666666663,0.027777777777777766,0.1044243857390606,0.09569667083798718,0.10372876350300164,0.09645573511964715,0.16666666666666657,0.027777781244971742
0.25,0.0625,0.16701369504305683,0.1530548107786759,0.16523429430390602,0.15499649618468164,0.24999999999999994,0.06250000359454155
0.33333333333333326,0.11111111111111106,0.23652108197003022,0.21675282040049457,0.2329523879627007,0.2206469859586356,0.33333333333333326,0.11111111410209816
0.4166666666666665,0.173611111111111,0.31294654651998083,0.2867906997034433,0.30669899387817884,0.29360804080088976,0.41666666666666663,0.1736111130225897
0.5,0.25,0.39629008869290894,0.3631684486875222,0.38627174287319527,0.3741004863350619,0.5000000000000001,0.2500000006109645
0.5833333333333333,0.3402777777777777,0.4865517084888141,0.445886067352731,0.4714499471946656,0.46236513744900637,0.5833333333333335,0.3402777771221705
0.6666666666666665,0.44444444444444425,0.5837314059076965,0.5349435556990698,0.5619946005135676,0.5586627982948151,0.6666666666666669,0.4444444428111559
0.75,0.5625,0.6878291809495565,0.6303409137265391,0.6576483779249409,0.6632742622888176,0.7500000000000002,0.562499997932869
0.8333333333333333,0.6944444444444443,0.7988450336143934,0.7320781414351379,0.7581356359478857,0.7765003121115784,0.8333333333333338,0.6944444427422579
0.9166666666666665,0.8402777777777775,0.9167789639022074,0.8401552388248669,0.8631624125255641,0.8986617197079015,0.9166666666666667,0.8402777774942704
1.0,1.0,1.0416309718129992,0.9545722058957262,0.9724164270252009,1.030099246286827,1.0000000000000002,1.0000000024438553
1.0833333333333333,1.173611111111111,1.173401057346768,1.0753290426477153,1.0855670802380804,1.1711736423216315,1.0833333333333335,1.1736111178459603
1.1666666666666665,1.3611111111111107,1.3120892205035137,1.2024257490808343,1.20226545437955,1.322265647549829,1.1666666666666665,1.3611111239555331
1.25,1.5625,1.4576954612832373,1.3358623251950839,1.322144313089018,1.4837759909731716,1.2499999999999996,1.5625000210275235


==> Data/2D_Example_Error_vs_Angle.csv <==
0,0.365876387712614,0
0.5,0.364276045755749,0.00872664625997165
1,0.362646611124724,0.0174532925199433
1.5,0.360987315685486,0.0261799387799149
2,0.359297381730553,0.0349065850398866
2.5,0.357576021440395,0.0436332312998582
3,0.35582243632701,0.0523598775598299
3.5,0.354035816658882,0.0610865238198015
4,0.352215340866463,0.0698131700797732
4.5,0.350360174927301,0.0785398163397448
5,0.348469471729916,0.0872664625997165
5.5,0.34654237041546,0.0959931088596881
6,0.344577995696224,0.10471975511966
6.5,0.34257545714995,0.113446401379631
7,0.340533848488936,0.122173047639603
7.5,0.338452246802843,0.130899693899575
8,0.336329711774097,0.139626340159546
8.5,0.334165284864745,0.148352986419518
9,0.331957988473559,0.15707963267949
9.5,0.329706825062188,0.165806278939461
10,0.327410776249072,0.174532925199433
10.5,0.325068801869836,0.183259571459405
11,0.322679839002798,0.191986217719376
11.5,0.320242800958241,0.200712863979348
12,0.317756576230004,0.20943951023932
12.5,0.315220027407962,0.218166156499291
13,0.312631990049878,0.226892802759263
13.5,0.309991271511138,0.235619449019234
14,0.307296649730782,0.244346095279206
14.5,0.304546871972278,0.253072741539178
15,0.301740653517413,0.261799387799149
15.5,0.298876676311689,0.270526034059121
16,0.295953587559589,0.279252680319093
16.5,0.292969998268059,0.287979326579064
17,0.289924481736572,0.296705972839036
17.5,0.286815571992149,0.305432619099008
18,0.283641762167718,0.314159265358979
18.5,0.280401502822243,0.322885911618951
19,0.277093200201112,0.331612557878923
19.5,0.273715214435314,0.340339204138894
20,0.27026585767805,0.349065850398866
20.5,0.266743392177522,0.357792496658838
21,0.263146028284785,0.366519142918809
21.5,0.259471922395714,0.375245789178781
22,0.255719174826335,0.383972435438753
22.5,0.251885827621034,0.392699081698724
23,0.247969862293408,0.401425727958696
23.5,0.2439691974999,0.410152374218667
24,0.239881686646738,0.418879020478639
24.5,0.23570511543115,0.427605666738611
25,0.231437199318392,0.436332312998582
25.5,0.227075580956732,0.445058959258554
26,0.222617827533242,0.453785605518526
26.5,0.218061428074093,0.462512251778497
27,0.213403790693991,0.471238898038469
27.5,0.208642239800446,0.479965544298441
28,0.203774013259852,0.488692190558412
28.5,0.198796259533702,0.497418836818384
29,0.193706034794908,0.506145483078356
29.5,0.18850030003598,0.514872129338327
30,0.183175918182872,0.523598775598299
30.5,0.177729651230647,0.532325421858271
31,0.17215815741968,0.541052068118242
31.5,0.166457988474122,0.549778714378214
32,0.16062558692762,0.558505360638186
32.5,0.154657283565024,0.567232006898157
33,0.148549295012989,0.575958653158129
33.5,0.142297721517022,0.5846852994181
34,0.135898544947749,0.593411945678072
34.5,0.129347627084969,0.602138591938044
35,0.122640708234514,0.610865238198015
35.5,0.115773406240083,0.619591884457987
36,0.108741215960136,0.628318530717959
36.5,0.101539509288693,0.63704517697793
37,0.094163535808458,0.645771823237902
37.5,0.0866084241752899,0.654498469497874
38,0.0788691843445485,0.663225115757845
38.5,0.0709407107624172,0.671951762017817
39,0.0628177866589346,0.680678408277789
39.5,0.054495089594168,0.68940505453776
40,0.0459671984247394,0.698131700797732
40.5,0.0372286018747286,0.706858347057704
41,0.0282737089127817,0.715584993317675
41.5,0.0190968611559021,0.724311639577647
42,0.0096923475397684,0.733038285837618
42.5,5.4421515723746E-05,0.74176493209759
43,0.00982267894935893,0.750491578357562
43.5,0.0199447082606937,0.759218224617533
44,0.030317386669731,0.767944870877505
44.5,0.040946369981939,0.776671517137477
45,0.0518372151579773,0.785398163397448
45.5,0.0629953414424256,0.79412480965742
46,0.0744259866511243,0.802851455917392
46.5,0.0861341582466569,0.811578102177363
47,0.0981245788382991,0.820304748437335
47.5,0.110401625759343,0.829031394697307
48,0.122969264403377,0.837758040957278
48.5,0.135830975044408,0.84648468721725
49,0.148989672926427,0.855211333477221
49.5,0.16244762148919,0.863937979737193
50,0.17620633870173,0.872664625997165
50.5,0.190266496606582,0.881391272257136
51,0.204627814338984,0.890117918517108
51.5,0.219288945079073,0.89884456477708
52,0.234247357623458,0.907571211037051
52.5,0.24949921352679,0.916297857297023
53,0.265039241063858,0.925024503556995
53.5,0.280860607596651,0.933751149816966
54,0.296954792294623,0.942477796076938
54.5,0.313311461543377,0.95120444233691
55,0.329918349777271,0.959931088596881
55.5,0.346761148871476,0.968657734856853
56,0.363823409611449,0.977384381116825
56.5,0.381086459101225,0.986111027376796
57,0.398529338251338,0.994837673636768
57.5,0.416128763674279,1.00356431989674
58,0.433859118379934,1.01229096615671
58.5,0.451692475574549,1.02101761241668
59,0.469598659595305,1.02974425867665
59.5,0.487545347533482,1.03847090493663
60,0.505498214394775,1.0471975511966
60.5,0.523421123707962,1.05592419745657
61,0.541276364329006,1.06465084371654
61.5,0.559024932818406,1.07337748997651
62,0.576626859234846,1.08210413623648
62.5,0.59404157254522,1.09083078249646
63,0.611228300173885,1.09955742875643
63.5,0.628146494589923,1.1082840750164
64,0.644756278355831,1.11701072127637
64.5,0.66101889783162,1.12573736753634
65,0.676897174835613,1.13446401379631
65.5,0.69235594508335,1.14319066005629
66,0.707362472212811,1.15191730631626
66.5,0.721886826682587,1.16064395257623
67,0.735902219792183,1.1693705988362
67.5,0.749385284479166,1.17809724509617
68,0.762316296324151,1.18682389135614
68.5,0.77467933024353,1.19555053761612
69,0.78646235055567,1.20427718387609
69.5,0.797657234345258,1.21300383013606
70,0.808259730200719,1.22173047639603
70.5,0.818269356351291,1.230457122656
71,0.827689243892958,1.23918376891597
71.5,0.836525932100841,1.24791041517595
72,0.844789123742559,1.25663706143592
72.5,0.852491408823317,1.26536370769589
73,0.859647965325076,1.27409035395586
73.5,0.866276245286662,1.28281700021583
74,0.872395654061757,1.2915436464758
74.5,0.878027229850004,1.30027029273578
75,0.883193329689119,1.30899693899575
75.5,0.887917327087855,1.31772358525572
76,0.892223325430493,1.32645023151569
76.5,0.896135890244552,1.33517687777566
77,0.89967980243607,1.34390352403563
77.5,0.902879833692253,1.35263017029561
78,0.90576054445032,1.36135681655558
78.5,0.908346104145857,1.37008346281555
79,0.910660132887892,1.37881010907552
79.5,0.912725563258969,1.38753675533549
80,0.914564520599961,1.39626340159546
80.5,0.916198219901345,1.40499004785544
81,0.917646877273584,1.41371669411541
81.5,0.918929633897021,1.42244334037538
82,0.920064490344365,1.43116998663535
82.5,0.921068249215769,1.43989663289532
83,0.921956464118184,1.44862327915529
83.5,0.922743393149604,1.45734992541527
84,0.923441955209367,1.46607657167524
84.5,0.92406368764406,1.47480321793521
85,0.924618703953101,1.48352986419518
85.5,0.925115650518612,1.49225651045515
86,0.925561661592313,1.50098315671512
86.5,0.925962312070622,1.5097098029751
87,0.926321567921616,1.51843644923507
87.5,0.926641734498065,1.52716309549504
88,0.926923403383375,1.53588974175501
88.5,0.927165398874815,1.54461638801498
89,0.927364725712262,1.55334303427495
89.5,0.927516520208738,1.56206968053493
90,0.927614007525528,1.5707963267949
90.5,0.927648468447624,1.57952297305487
91,0.927609219635809,1.58824961931484
91.5,0.92748361193196,1.59697626557481
92,0.927257051836384,1.60570291183478
92.5,0.926913051711373,1.61442955809475
93,0.926433314534258,1.62315620435473
93.5,0.925797859057064,1.6318828506147
94,0.924985190952904,1.64060949687467
94.5,0.923972524865034,1.64933614313464
95,0.922736061152468,1.65806278939461
95.5,0.921251319492436,1.66678943565458
96,0.919493529328902,1.67551608191456
96.5,0.917438074463508,1.68424272817453
97,0.915060985939892,1.6929693744345
97.5,0.91233947390662,1.70169602069447
98,0.909252485557551,1.71042266695444
98.5,0.90578127280353,1.71914931321441
99,0.901909950336549,1.72787595947439
99.5,0.897626022540074,1.73660260573436
100,0.892920856596858,1.74532925199433
100.5,0.887790079412209,1.7540558982543
101,0.882233877770875,1.76278254451427
101.5,0.876257184507729,1.77150919077424
102,0.8698697382652,1.78023583703422
102.5,0.8630860103415,1.78896248329419
103,0.855924998770186,1.79768912955416
103.5,0.84840989658464,1.80641577581413
104,0.840567647646117,1.8151424220741
104.5,0.832428408919666,1.82386906833407
105,0.824024942234384,1.83259571459405
105.5,0.815391961076128,1.84132236085402
106,0.806565458719699,1.85004900711399
106.5,0.797582043077684,1.85877565337396
107,0.78847830124275,1.86750229963393
107.5,0.779290213160933,1.8762289458939
108,0.770052629590567,1.88495559215388
108.5,0.760798824882075,1.89368223841385
109,0.751560130532713,1.90240888467382
109.5,0.742365651237108,1.91113553093379
110,0.73324206149489,1.91986217719376
110.5,0.724213477887432,1.92858882345373
111,0.715301399950496,1.93731546971371
111.5,0.70652471113249,1.94604211597368
112,0.697899730571461,1.95476876223365
112.5,0.689440306246915,1.96349540849362
113,0.681157940347545,1.97222205475359
113.5,0.673061938322866,1.98094870101356
114,0.665159573943036,1.98967534727354
114.5,0.657456263678369,1.99840199353351
115,0.649955744747272,2.00712863979348
115.5,0.642660252206013,2.01585528605345
116,0.635570691420744,2.02458193231342
116.5,0.62868680314188,2.03330857857339
117,0.622007319176443,2.04203522483337
117.5,0.61553010731858,2.05076187109334
118,0.609252304752922,2.05948851735331
118.5,0.6031704395957,2.06821516361328
119,0.597280540593955,2.07694180987325
119.5,0.591578235274668,2.08566845613322
120,0.586058837035047,2.0943951023932
120.5,0.580717421804005,2.10312174865317
121,0.57554889499391,2.11184839491314
121.5,0.570548049510841,2.12057504117311
122,0.565709615609541,2.12930168743308
122.5,0.561028303373313,2.13802833369305
123,0.556498838575748,2.14675497995303
123.5,0.552115992645286,2.155481626213
124,0.547874607409637,2.16420827247297
124.5,0.54376961524804,2.17293491873294
125,0.539796055228036,2.18166156499291
125.5,0.535949085751613,2.19038821125288
126,0.532223994184783,2.19911485751286
126.5,0.52861620389587,2.20784150377283
127,0.525121279081656,2.2165681500328
127.5,0.521734927717528,2.22529479629277
128,0.518453002928106,2.23402144255274
128.5,0.515271503038565,2.24274808881271
129,0.512186570533983,2.25147473507269
129.5,0.509194490124409,2.26020138133266
130,0.506291686086863,2.26892802759263
130.5,0.503474719031804,2.2776546738526
131,0.500740282220739,2.28638132011257
131.5,0.498085197543116,2.29510796637254
132,0.495506411244448,2.30383461263251
132.5,0.493000989483401,2.31256125889249
133,0.490566113783174,2.32128790515246
133.5,0.488199076431727,2.33001455141243
134,0.485897275876099,2.3387411976724
134.5,0.483658212147961,2.34746784393237
135,0.481479482350653,2.35619449019235
135.5,0.479358776231974,2.36492113645232
136,0.477293871861932,2.37364778271229
136.5,0.475282631430329,2.38237442897226
137,0.473322997175369,2.39110107523223
137.5,0.471412987451412,2.3998277214922
138,0.469550692941367,2.40855436775218
138.5,0.467734273017042,2.41728101401215
139,0.465961952248988,2.42600766027212
139.5,0.464232017065851,2.43473430653209
140,0.462542812562046,2.44346095279206
140.5,0.460892739451585,2.45218759905203
141,0.45928025116508,2.460914245312
141.5,0.457703851086354,2.46964089157198
142,0.456162089924578,2.47836753783195
142.5,0.454653563217531,2.48709418409192
143,0.453176908961298,2.49582083035189
143.5,0.451730805361553,2.50454747661186
144,0.450313968701482,2.51327412287183
144.5,0.448925151321354,2.52200076913181
145,0.447563139704736,2.53072741539178
145.5,0.446226752666415,2.53945406165175
146,0.44491483963715,2.54818070791172
146.5,0.443626279040474,2.55690735417169
147,0.442359976756894,2.56563400043166
147.5,0.441114864670962,2.57436064669164
148,0.439889899296837,2.58308729295161
148.5,0.438684060478112,2.59181393921158
149,0.43749635015783,2.60054058547155
149.5,0.436325791214786,2.60926723173152
150,0.435171426362354,2.61799387799149
150.5,0.434032317106263,2.62672052425147
151,0.432907542757872,2.63544717051144
151.5,0.431796199499689,2.64417381677141
152,0.430697399499991,2.65290046303138
152.5,0.429610270073589,2.66162710929135
153,0.428533952885889,2.67035375555132
153.5,0.427467603197573,2.6790804018113
154,0.426410389147326,2.68780704807127
154.5,0.425361491070191,2.69653369433124
155,0.424320100849239,2.70526034059121
155.5,0.423285421298365,2.71398698685118
156,0.422256665574128,2.72271363311115
156.5,0.421233056614677,2.73144027937113
157,0.420213826603879,2.7401669256311
157.5,0.419198216458883,2.74889357189107
158,0.41818547533944,2.75762021815104
158.5,0.417174860177381,2.76634686441101
159,0.416165635224744,2.77507351067098
159.5,0.415157071619108,2.78380015693096
160,0.414148446964773,2.79252680319093
160.5,0.413139044928499,2.8012534494509
161,0.412128154848565,2.80998009571087
161.5,0.411115071355976,2.81870674197084
162,0.41009909400672,2.82743338823081
162.5,0.409079526924001,2.83616003449079
163,0.408055678449443,2.84488668075076
163.5,0.407026860802307,2.85361332701073
164,0.405992389745788,2.8623399732707
164.5,0.40495158425953,2.87106661953067
165,0.403903766217495,2.87979326579064
165.5,0.402848260070399,2.88851991205062
166,0.401784392531922,2.89724655831059
166.5,0.400711492267952,2.90597320457056
167,0.399628889588142,2.91469985083053
167.5,0.398535916139084,2.9234264970905
168,0.397431904598422,2.93215314335047
168.5,0.396316188369257,2.94087978961045
169,0.395188101274197,2.94960643587042
169.5,0.394046977248448,2.95833308213039
170,0.39289215003132,2.96705972839036
170.5,0.391722952855566,2.97578637465033
171,0.390538718133968,2.9845130209103
171.5,0.38933877714259,2.99323966717028
172,0.388122459700134,3.00196631343025
172.5,0.386889093842826,3.01069295969022
173,0.385638005494282,3.01941960595019
173.5,0.384368518129785,3.02814625221016
174,0.383079952434421,3.03687289847013
174.5,0.381771625954511,3.04559954473011
175,0.380442852741771,3.05432619099008
175.5,0.379092942989648,3.06305283725005
176,0.377721202661235,3.07177948351002
176.5,0.376326933108214,3.08050612976999
177,0.37490943068021,3.08923277602996
177.5,0.37346798632398,3.09795942228994
178,0.372001885171815,3.10668606854991
178.5,0.370510406118532,3.11541271480988
179,0.368992821386434,3.12413936106985
179.5,0.367448396077567,3.13286600732982
180,0.365876387712614,3.14159265358979
180.5,0.364276045755749,3.15031929984976
181,0.362646611124724,3.15904594610974
181.5,0.360987315685486,3.16777259236971
182,0.359297381730553,3.17649923862968
182.5,0.357576021440395,3.18522588488965
183,0.35582243632701,3.19395253114962
183.5,0.354035816658882,3.20267917740959
184,0.352215340866463,3.21140582366957
184.5,0.350360174927301,3.22013246992954
185,0.348469471729916,3.22885911618951
185.5,0.34654237041546,3.23758576244948
186,0.344577995696224,3.24631240870945
186.5,0.34257545714995,3.25503905496943
187,0.340533848488936,3.2637657012294
187.5,0.338452246802843,3.27249234748937
188,0.336329711774097,3.28121899374934
188.5,0.334165284864745,3.28994564000931
189,0.331957988473559,3.29867228626928
189.5,0.329706825062188,3.30739893252925
190,0.327410776249072,3.31612557878923
190.5,0.325068801869836,3.3248522250492
191,0.322679839002798,3.33357887130917
191.5,0.320242800958241,3.34230551756914
192,0.317756576230004,3.35103216382911
192.5,0.315220027407962,3.35975881008908
193,0.312631990049878,3.36848545634906
193.5,0.309991271511138,3.37721210260903
194,0.307296649730782,3.385938748869
194.5,0.304546871972278,3.39466539512897
195,0.301740653517413,3.40339204138894
195.5,0.298876676311689,3.41211868764891
196,0.295953587559589,3.42084533390889
196.5,0.292969998268059,3.42957198016886
197,0.289924481736572,3.43829862642883
197.5,0.286815571992149,3.4470252726888
198,0.283641762167718,3.45575191894877
198.5,0.280401502822243,3.46447856520874
199,0.277093200201112,3.47320521146872
199.5,0.273715214435314,3.48193185772869
200,0.27026585767805,3.49065850398866
200.5,0.266743392177522,3.49938515024863
201,0.263146028284785,3.5081117965086
201.5,0.259471922395714,3.51683844276857
202,0.255719174826335,3.52556508902855
202.5,0.251885827621034,3.53429173528852
203,0.247969862293408,3.54301838154849
203.5,0.2439691974999,3.55174502780846
204,0.239881686646738,3.56047167406843
204.5,0.23570511543115,3.5691983203284
205,0.231437199318392,3.57792496658838
205.5,0.227075580956732,3.58665161284835
206,0.222617827533242,3.59537825910832
206.5,0.218061428074093,3.60410490536829
207,0.213403790693991,3.61283155162826
207.5,0.208642239800446,3.62155819788823
208,0.203774013259852,3.63028484414821
208.5,0.198796259533702,3.63901149040818
209,0.193706034794908,3.64773813666815
209.5,0.18850030003598,3.65646478292812
210,0.183175918182872,3.66519142918809
210.5,0.177729651230647,3.67391807544806
211,0.17215815741968,3.68264472170804
211.5,0.166457988474122,3.69137136796801
212,0.16062558692762,3.70009801422798
212.5,0.154657283565024,3.70882466048795
213,0.148549295012989,3.71755130674792
213.5,0.142297721517022,3.72627795300789
214,0.135898544947749,3.73500459926787
214.5,0.129347627084969,3.74373124552784
215,0.122640708234514,3.75245789178781
215.5,0.115773406240083,3.76118453804778
216,0.108741215960137,3.76991118430775
216.5,0.101539509288694,3.77863783056772
217,0.0941635358084579,3.7873644768277
217.5,0.0866084241752899,3.79609112308767
218,0.0788691843445486,3.80481776934764
218.5,0.0709407107624173,3.81354441560761
219,0.0628177866589343,3.82227106186758
219.5,0.054495089594168,3.83099770812755
220,0.0459671984247394,3.83972435438753
220.5,0.0372286018747287,3.8484510006475
221,0.028273708912782,3.85717764690747
221.5,0.0190968611559021,3.86590429316744
222,0.0096923475397684,3.87463093942741
222.5,5.44215157238426E-05,3.88335758568738
223,0.00982267894935874,3.89208423194735
223.5,0.019944708260694,3.90081087820733
224,0.0303173866697312,3.9095375244673
224.5,0.040946369981939,3.91826417072727
225,0.0518372151579771,3.92699081698724
225.5,0.0629953414424252,3.93571746324721
226,0.0744259866511243,3.94444410950718
226.5,0.0861341582466569,3.95317075576716
227,0.098124578838299,3.96189740202713
227.5,0.110401625759342,3.9706240482871
228,0.122969264403377,3.97935069454707
228.5,0.135830975044409,3.98807734080704
229,0.148989672926427,3.99680398706701
229.5,0.162447621489191,4.00553063332699
230,0.176206338701729,4.01425727958696
230.5,0.190266496606582,4.02298392584693
231,0.204627814338983,4.0317105721069
231.5,0.219288945079073,4.04043721836687
232,0.234247357623459,4.04916386462685
232.5,0.24949921352679,4.05789051088682
233,0.265039241063858,4.06661715714679
233.5,0.28086060759665,4.07534380340676
234,0.296954792294622,4.08407044966673
234.5,0.313311461543377,4.0927970959267
235,0.32991834977727,4.10152374218667
235.5,0.346761148871476,4.11025038844665
236,0.36382340961145,4.11897703470662
236.5,0.381086459101225,4.12770368096659
237,0.398529338251338,4.13643032722656
237.5,0.416128763674278,4.14515697348653
238,0.433859118379934,4.1538836197465
238.5,0.45169247557455,4.16261026600648
239,0.469598659595304,4.17133691226645
239.5,0.487545347533483,4.18006355852642
240,0.505498214394775,4.18879020478639
240.5,0.523421123707962,4.19751685104636
241,0.541276364329007,4.20624349730633
241.5,0.559024932818406,4.21497014356631
242,0.576626859234847,4.22369678982628
242.5,0.594041572545219,4.23242343608625
243,0.611228300173884,4.24115008234622
243.5,0.628146494589923,4.24987672860619
244,0.64475627835583,4.25860337486616
244.5,0.66101889783162,4.26733002112614
245,0.676897174835614,4.27605666738611
245.5,0.692355945083349,4.28478331364608
246,0.707362472212811,4.29350995990605
246.5,0.721886826682587,4.30223660616602
247,0.735902219792183,4.31096325242599
247.5,0.749385284479166,4.31968989868597
248,0.762316296324151,4.32841654494594
248.5,0.77467933024353,4.33714319120591
249,0.786462350555669,4.34586983746588
249.5,0.797657234345258,4.35459648372585
250,0.80825973020072,4.36332312998582
250.5,0.818269356351291,4.3720497762458
251,0.827689243892958,4.38077642250577
251.5,0.83652593210084,4.38950306876574
252,0.844789123742559,4.39822971502571
252.5,0.852491408823317,4.40695636128568
253,0.859647965325076,4.41568300754565
253.5,0.866276245286662,4.42440965380563
254,0.872395654061757,4.4331363000656
254.5,0.878027229850004,4.44186294632557
255,0.883193329689119,4.45058959258554
255.5,0.887917327087855,4.45931623884551
256,0.892223325430493,4.46804288510548
256.5,0.896135890244552,4.47676953136546
257,0.899679802436069,4.48549617762543
257.5,0.902879833692253,4.4942228238854
258,0.90576054445032,4.50294947014537
258.5,0.908346104145857,4.51167611640534
259,0.910660132887892,4.52040276266531
259.5,0.912725563258969,4.52912940892529
260,0.914564520599961,4.53785605518526
260.5,0.916198219901345,4.54658270144523
261,0.917646877273584,4.5553093477052
261.5,0.918929633897021,4.56403599396517
262,0.920064490344365,4.57276264022514
262.5,0.921068249215769,4.58148928648512
263,0.921956464118184,4.59021593274509
263.5,0.922743393149604,4.59894257900506
264,0.923441955209367,4.60766922526503
264.5,0.92406368764406,4.616395871525
265,0.924618703953101,4.62512251778497
265.5,0.925115650518612,4.63384916404495
266,0.925561661592313,4.64257581030492
266.5,0.925962312070622,4.65130245656489
267,0.926321567921616,4.66002910282486
267.5,0.926641734498066,4.66875574908483
268,0.926923403383374,4.6774823953448
268.5,0.927165398874815,4.68620904160478
269,0.927364725712262,4.69493568786475
269.5,0.927516520208738,4.70366233412472
270,0.927614007525528,4.71238898038469
270.5,0.927648468447624,4.72111562664466
271,0.927609219635809,4.72984227290463
271.5,0.92748361193196,4.73856891916461
272,0.927257051836384,4.74729556542458
272.5,0.926913051711373,4.75602221168455
273,0.926433314534258,4.76474885794452
273.5,0.925797859057064,4.77347550420449
274,0.924985190952904,4.78220215046446
274.5,0.923972524865034,4.79092879672443
275,0.922736061152468,4.79965544298441
275.5,0.921251319492436,4.80838208924438
276,0.919493529328902,4.81710873550435
276.5,0.917438074463508,4.82583538176432
277,0.915060985939892,4.83456202802429
277.5,0.91233947390662,4.84328867428426
278,0.909252485557551,4.85201532054424
278.5,0.905781272803529,4.86074196680421
279,0.901909950336549,4.86946861306418
279.5,0.897626022540074,4.87819525932415
280,0.892920856596858,4.88692190558412
280.5,0.887790079412209,4.89564855184409
281,0.882233877770875,4.90437519810407
281.5,0.876257184507729,4.91310184436404
282,0.8698697382652,4.92182849062401
282.5,0.8630860103415,4.93055513688398
283,0.855924998770186,4.93928178314395
283.5,0.84840989658464,4.94800842940392
284,0.840567647646117,4.9567350756639
284.5,0.832428408919666,4.96546172192387
285,0.824024942234384,4.97418836818384
285.5,0.815391961076128,4.98291501444381
286,0.806565458719699,4.99164166070378
286.5,0.797582043077684,5.00036830696375
287,0.78847830124275,5.00909495322373
287.5,0.779290213160933,5.0178215994837
288,0.770052629590567,5.02654824574367
288.5,0.760798824882075,5.03527489200364
289,0.751560130532713,5.04400153826361
289.5,0.742365651237108,5.05272818452358
290,0.73324206149489,5.06145483078356
290.5,0.724213477887432,5.07018147704353
291,0.715301399950495,5.0789081233035
291.5,0.70652471113249,5.08763476956347
292,0.697899730571461,5.09636141582344
292.5,0.689440306246915,5.10508806208341
293,0.681157940347545,5.11381470834339
293.5,0.673061938322865,5.12254135460336
294,0.665159573943036,5.13126800086333
294.5,0.657456263678369,5.1399946471233
295,0.649955744747271,5.14872129338327
295.5,0.642660252206013,5.15744793964324
296,0.635570691420744,5.16617458590322
296.5,0.62868680314188,5.17490123216319
297,0.622007319176443,5.18362787842316
297.5,0.61553010731858,5.19235452468313
298,0.609252304752922,5.2010811709431
298.5,0.6031704395957,5.20980781720307
299,0.597280540593955,5.21853446346305
299.5,0.591578235274668,5.22726110972302
300,0.586058837035046,5.23598775598299
300.5,0.580717421804006,5.24471440224296
301,0.57554889499391,5.25344104850293
301.5,0.570548049510841,5.2621676947629
302,0.565709615609541,5.27089434102288
302.5,0.561028303373313,5.27962098728285
303,0.556498838575748,5.28834763354282
303.5,0.552115992645286,5.29707427980279
304,0.547874607409636,5.30580092606276
304.5,0.54376961524804,5.31452757232273
305,0.539796055228036,5.32325421858271
305.5,0.535949085751613,5.33198086484268
306,0.532223994184783,5.34070751110265
306.5,0.52861620389587,5.34943415736262
307,0.525121279081657,5.35816080362259
307.5,0.521734927717528,5.36688744988256
308,0.518453002928106,5.37561409614253
308.5,0.515271503038565,5.38434074240251
309,0.512186570533982,5.39306738866248
309.5,0.509194490124409,5.40179403492245
310,0.506291686086863,5.41052068118242
310.5,0.503474719031804,5.41924732744239
311,0.500740282220739,5.42797397370237
311.5,0.498085197543116,5.43670061996234
312,0.495506411244448,5.44542726622231
312.5,0.493000989483401,5.45415391248228
313,0.490566113783174,5.46288055874225
313.5,0.488199076431727,5.47160720500222
314,0.485897275876099,5.4803338512622
314.5,0.483658212147961,5.48906049752217
315,0.481479482350653,5.49778714378214
315.5,0.479358776231974,5.50651379004211
316,0.477293871861932,5.51524043630208
316.5,0.475282631430329,5.52396708256205
317,0.473322997175369,5.53269372882202
317.5,0.471412987451412,5.541420375082
318,0.469550692941367,5.55014702134197
318.5,0.467734273017042,5.55887366760194
319,0.465961952248988,5.56760031386191
319.5,0.464232017065851,5.57632696012188
320,0.462542812562046,5.58505360638185
320.5,0.460892739451585,5.59378025264183
321,0.459280251165081,5.6025068989018
321.5,0.457703851086354,5.61123354516177
322,0.456162089924578,5.61996019142174
322.5,0.454653563217531,5.62868683768171
323,0.453176908961298,5.63741348394168
323.5,0.451730805361553,5.64614013020166
324,0.450313968701482,5.65486677646163
324.5,0.448925151321354,5.6635934227216
325,0.447563139704736,5.67232006898157
325.5,0.446226752666415,5.68104671524154
326,0.44491483963715,5.68977336150151
326.5,0.443626279040474,5.69850000776149
327,0.442359976756894,5.70722665402146
327.5,0.441114864670962,5.71595330028143
328,0.439889899296837,5.7246799465414
328.5,0.438684060478112,5.73340659280137
329,0.43749635015783,5.74213323906134
329.5,0.436325791214786,5.75085988532132
330,0.435171426362354,5.75958653158129
330.5,0.434032317106263,5.76831317784126
331,0.432907542757872,5.77703982410123
331.5,0.431796199499689,5.7857664703612
332,0.430697399499991,5.79449311662117
332.5,0.429610270073589,5.80321976288115
333,0.428533952885889,5.81194640914112
333.5,0.427467603197573,5.82067305540109
334,0.426410389147326,5.82939970166106
334.5,0.425361491070191,5.83812634792103
335,0.424320100849239,5.846852994181
335.5,0.423285421298365,5.85557964044098
336,0.422256665574128,5.86430628670095
336.5,0.421233056614677,5.87303293296092
337,0.420213826603879,5.88175957922089
337.5,0.419198216458883,5.89048622548086
338,0.41818547533944,5.89921287174083
338.5,0.417174860177381,5.90793951800081
339,0.416165635224744,5.91666616426078
339.5,0.415157071619108,5.92539281052075
340,0.414148446964773,5.93411945678072
340.5,0.413139044928499,5.94284610304069
341,0.412128154848565,5.95157274930066
341.5,0.411115071355976,5.96029939556064
342,0.41009909400672,5.96902604182061
342.5,0.409079526924001,5.97775268808058
343,0.408055678449443,5.98647933434055
343.5,0.407026860802307,5.99520598060052
344,0.405992389745788,6.00393262686049
344.5,0.40495158425953,6.01265927312047
345,0.403903766217495,6.02138591938044
345.5,0.402848260070399,6.03011256564041
346,0.401784392531922,6.03883921190038
346.5,0.400711492267952,6.04756585816035
347,0.399628889588142,6.05629250442032
347.5,0.398535916139084,6.0650191506803
348,0.397431904598422,6.07374579694027
348.5,0.396316188369257,6.08247244320024
349,0.395188101274197,6.09119908946021
349.5,0.394046977248448,6.09992573572018
350,0.39289215003132,6.10865238198015
350.5,0.391722952855566,6.11737902824013
351,0.390538718133968,6.1261056745001
351.5,0.38933877714259,6.13483232076007
352,0.388122459700134,6.14355896702004
352.5,0.386889093842826,6.15228561328001
353,0.385638005494282,6.16101225953998
353.5,0.384368518129785,6.16973890579996
354,0.383079952434421,6.17846555205993
354.5,0.381771625954511,6.1871921983199
355,0.380442852741771,6.19591884457987
355.5,0.379092942989648,6.20464549083984
356,0.377721202661235,6.21337213709981
356.5,0.376326933108214,6.22209878335979
357,0.37490943068021,6.23082542961976
357.5,0.37346798632398,6.23955207587973
358,0.372001885171814,6.2482787221397
358.5,0.370510406118532,6.25700536839967
359,0.368992821386434,6.26573201465964
359.5,0.367448396077567,6.27445866091961
360,0.365876387712614,6.28318530717959


==> Data/2D_Example_Loss_vs_Iteration.csv <==
0,-1.000062527
1,-1.138268491
2,-1.15461916
3,-1.154627069
4,-1.15462732
5,-1.154627327

==> Data/Normalized_Singular_Values_vs_Index.csv <==
1,1.00E+00
2,9.14E-01
3,7.69E-01
4,7.42E-01
5,7.18E-01
6,6.80E-01
7,6.66E-01
8,5.86E-01
9,5.83E-01
10,5.76E-01
11,5.50E-01
12,5.28E-01
13,5.10E-01
14,4.96E-01
15,4.78E-01
16,4.66E-01
17,4.47E-01
18,4.39E-01
19,4.17E-01
20,4.16E-01
21,4.10E-01
22,4.03E-01
23,3.99E-01
24,3.95E-01
25,3.87E-01
26,3.82E-01
27,3.66E-01
28,3.65E-01
29,3.60E-01
30,3.57E-01
31,3.50E-01
32,3.46E-01
33,3.39E-01
34,3.34E-01
35,3.28E-01
36,3.21E-01
37,3.18E-01
38,3.14E-01
39,3.11E-01
40,3.06E-01
41,3.02E-01
42,2.93E-01
43,2.92E-01
44,2.86E-01
45,2.86E-01
46,2.81E-01
47,2.77E-01
48,2.72E-01
49,2.69E-01
50,2.68E-01
51,2.67E-01
52,2.65E-01
53,2.62E-01
54,2.61E-01
55,2.60E-01
56,2.56E-01
57,2.53E-01
58,2.50E-01
59,2.45E-01
60,2.43E-01
61,2.39E-01
62,2.38E-01
63,2.35E-01
64,2.35E-01
65,2.33E-01
66,2.32E-01
67,2.30E-01
68,2.28E-01
69,2.28E-01
70,2.24E-01
71,2.21E-01
72,2.20E-01
73,2.18E-01
74,2.16E-01
75,2.14E-01
76,2.13E-01
77,2.11E-01
78,2.10E-01
79,2.08E-01
80,2.06E-01
81,2.06E-01
82,2.04E-01
83,2.03E-01
84,2.00E-01
85,1.98E-01
86,1.96E-01
87,1.94E-01
88,1.92E-01
89,1.92E-01
90,1.90E-01
91,1.89E-01
92,1.88E-01
93,1.87E-01
94,1.86E-01
95,1.84E-01
96,1.83E-01
97,1.81E-01
98,1.80E-01
99,1.79E-01
100,1.78E-01
101,1.77E-01
102,1.76E-01
103,1.74E-01
104,1.72E-01
105,1.71E-01
106,1.71E-01
107,1.69E-01
108,1.69E-01
109,1.67E-01
110,1.66E-01
111,1.65E-01
112,1.64E-01
113,1.63E-01
114,1.63E-01
115,1.61E-01
116,1.60E-01
117,1.60E-01
118,1.59E-01
119,1.58E-01
120,1.58E-01
121,1.57E-01
122,1.56E-01
123,1.56E-01
124,1.55E-01
125,1.53E-01
126,1.53E-01
127,1.52E-01
128,1.51E-01
129,1.50E-01
130,1.50E-01
131,1.49E-01
132,1.48E-01
133,1.48E-01
134,1.47E-01
135,1.46E-01
136,1.46E-01
137,1.44E-01
138,1.43E-01
139,1.43E-01
140,1.42E-01
141,1.41E-01
142,1.41E-01
143,1.40E-01
144,1.40E-01
145,1.38E-01
146,1.37E-01
147,1.37E-01
148,1.36E-01
149,1.36E-01
150,1.34E-01
151,1.33E-01
152,1.33E-01
153,1.33E-01
154,1.32E-01
155,1.32E-01
156,1.31E-01
157,1.31E-01
158,1.30E-01
159,1.29E-01
160,1.29E-01
161,1.27E-01
162,1.27E-01
163,1.26E-01
164,1.25E-01
165,1.25E-01
166,1.25E-01
167,1.24E-01
168,1.23E-01
169,1.23E-01
170,1.22E-01
171,1.21E-01
172,1.21E-01
173,1.20E-01
174,1.20E-01
175,1.19E-01
176,1.18E-01
177,1.18E-01
178,1.17E-01
179,1.17E-01
180,1.16E-01
181,1.16E-01
182,1.15E-01
183,1.15E-01
184,1.14E-01
185,1.14E-01
186,1.13E-01
187,1.13E-01
188,1.12E-01
189,1.12E-01
190,1.12E-01
191,1.12E-01
192,1.11E-01
193,1.10E-01
194,1.09E-01
195,1.09E-01
196,1.09E-01
197,1.08E-01
198,1.08E-01
199,1.07E-01
200,1.06E-01
201,1.06E-01
202,1.06E-01
203,1.05E-01
204,1.04E-01
205,1.04E-01
206,1.04E-01
207,1.03E-01
208,1.03E-01
209,1.02E-01
210,1.02E-01
211,1.01E-01
212,1.01E-01
213,1.00E-01
214,1.00E-01
215,9.95E-02
216,9.93E-02
217,9.87E-02
218,9.83E-02
219,9.75E-02
220,9.73E-02
221,9.70E-02
222,9.66E-02
223,9.60E-02
224,9.56E-02
225,9.55E-02
226,9.51E-02
227,9.47E-02
228,9.42E-02
229,9.37E-02
230,9.34E-02
231,9.31E-02
232,9.24E-02
233,9.22E-02
234,9.17E-02
235,9.15E-02
236,9.11E-02
237,9.09E-02
238,9.06E-02
239,9.04E-02
240,9.00E-02
241,8.96E-02
242,8.92E-02
243,8.86E-02
244,8.84E-02
245,8.79E-02
246,8.75E-02
247,8.72E-02
248,8.66E-02
249,8.64E-02
250,8.62E-02
251,8.60E-02
252,8.57E-02
253,8.54E-02
254,8.52E-02
255,8.51E-02
256,8.46E-02
257,8.42E-02
258,8.34E-02
259,8.33E-02
260,8.31E-02
261,8.26E-02
262,8.24E-02
263,8.19E-02
264,8.17E-02
265,8.16E-02
266,8.08E-02
267,8.06E-02
268,8.05E-02
269,8.02E-02
270,7.97E-02
271,7.92E-02
272,7.89E-02
273,7.87E-02
274,7.85E-02
275,7.81E-02
276,7.80E-02
277,7.76E-02
278,7.72E-02
279,7.70E-02
280,7.66E-02
281,7.61E-02
282,7.58E-02
283,7.53E-02
284,7.52E-02
285,7.51E-02
286,7.45E-02
287,7.44E-02
288,7.41E-02
289,7.40E-02
290,7.38E-02
291,7.35E-02
292,7.29E-02
293,7.28E-02
294,7.27E-02
295,7.24E-02
296,7.22E-02
297,7.17E-02
298,7.16E-02
299,7.13E-02
300,7.10E-02
301,7.07E-02
302,7.05E-02
303,7.02E-02
304,7.00E-02
305,6.97E-02
306,6.96E-02
307,6.90E-02
308,6.88E-02
309,6.86E-02
310,6.85E-02
311,6.84E-02
312,6.80E-02
313,6.78E-02
314,6.77E-02
315,6.74E-02
316,6.74E-02
317,6.70E-02
318,6.69E-02
319,6.64E-02
320,6.63E-02
321,6.62E-02
322,6.59E-02
323,6.55E-02
324,6.55E-02
325,6.53E-02
326,6.52E-02
327,6.47E-02
328,6.46E-02
329,6.43E-02
330,6.42E-02
331,6.38E-02
332,6.37E-02
333,6.33E-02
334,6.32E-02
335,6.30E-02
336,6.28E-02
337,6.26E-02
338,6.26E-02
339,6.22E-02
340,6.18E-02
341,6.15E-02
342,6.14E-02
343,6.12E-02
344,6.10E-02
345,6.10E-02
346,6.08E-02
347,6.03E-02
348,6.01E-02
349,6.00E-02
350,6.00E-02
351,5.97E-02
352,5.96E-02
353,5.96E-02
354,5.93E-02
355,5.91E-02
356,5.87E-02
357,5.85E-02
358,5.83E-02
359,5.83E-02
360,5.81E-02
361,5.80E-02
362,5.78E-02
363,5.77E-02
364,5.75E-02
365,5.74E-02
366,5.71E-02
367,5.70E-02
368,5.70E-02
369,5.68E-02
370,5.64E-02
371,5.63E-02
372,5.62E-02
373,5.59E-02
374,5.56E-02
375,5.56E-02
376,5.54E-02
377,5.53E-02
378,5.52E-02
379,5.49E-02
380,5.49E-02
381,5.45E-02
382,5.44E-02
383,5.41E-02
384,5.40E-02
385,5.37E-02
386,5.35E-02
387,5.34E-02
388,5.32E-02
389,5.31E-02
390,5.30E-02
391,5.26E-02
392,5.25E-02
393,5.25E-02
394,5.22E-02
395,5.20E-02
396,5.19E-02
397,5.16E-02
398,5.16E-02
399,5.15E-02
400,5.14E-02
401,5.13E-02
402,5.12E-02
403,5.11E-02
404,5.09E-02
405,5.07E-02
406,5.06E-02
407,5.04E-02
408,5.02E-02
409,5.01E-02
410,4.98E-02
411,4.98E-02
412,4.96E-02
413,4.94E-02
414,4.93E-02
415,4.92E-02
416,4.90E-02
417,4.89E-02
418,4.87E-02
419,4.87E-02
420,4.86E-02
421,4.85E-02
422,4.83E-02
423,4.80E-02
424,4.79E-02
425,4.78E-02
426,4.76E-02
427,4.76E-02
428,4.75E-02
429,4.74E-02
430,4.73E-02
431,4.71E-02
432,4.70E-02
433,4.70E-02
434,4.68E-02
435,4.66E-02
436,4.65E-02
437,4.63E-02
438,4.60E-02
439,4.59E-02
440,4.58E-02
441,4.56E-02
442,4.55E-02
443,4.54E-02
444,4.53E-02
445,4.50E-02
446,4.50E-02
447,4.49E-02
448,4.47E-02
449,4.47E-02
450,4.46E-02
451,4.45E-02
452,4.42E-02
453,4.41E-02
454,4.40E-02
455,4.39E-02
456,4.37E-02
457,4.36E-02
458,4.35E-02
459,4.34E-02
460,4.33E-02
461,4.31E-02
462,4.30E-02
463,4.28E-02
464,4.28E-02
465,4.26E-02
466,4.25E-02
467,4.24E-02
468,4.23E-02
469,4.21E-02
470,4.21E-02
471,4.20E-02
472,4.19E-02
473,4.18E-02
474,4.18E-02
475,4.16E-02
476,4.15E-02
477,4.13E-02
478,4.13E-02
479,4.12E-02
480,4.10E-02
481,4.08E-02
482,4.08E-02
483,4.07E-02
484,4.07E-02
485,4.05E-02
486,4.04E-02
487,4.03E-02
488,4.02E-02
489,4.01E-02
490,4.00E-02
491,3.99E-02
492,3.97E-02
493,3.96E-02
494,3.96E-02
495,3.95E-02
496,3.95E-02
497,3.93E-02
498,3.91E-02
499,3.90E-02
500,3.89E-02
501,3.88E-02
502,3.88E-02
503,3.87E-02
504,3.86E-02
505,3.84E-02
506,3.83E-02
507,3.81E-02
508,3.80E-02
509,3.79E-02
510,3.79E-02
511,3.78E-02
512,3.76E-02
513,3.75E-02
514,3.74E-02
515,3.74E-02
516,3.74E-02
517,3.73E-02
518,3.71E-02
519,3.70E-02
520,3.70E-02
521,3.68E-02
522,3.68E-02
523,3.66E-02
524,3.66E-02
525,3.65E-02
526,3.64E-02
527,3.63E-02
528,3.62E-02
529,3.61E-02
530,3.61E-02
531,3.59E-02
532,3.59E-02
533,3.58E-02
534,3.57E-02
535,3.56E-02
536,3.55E-02
537,3.55E-02
538,3.53E-02
539,3.52E-02
540,3.51E-02
541,3.51E-02
542,3.50E-02
543,3.48E-02
544,3.48E-02
545,3.47E-02
546,3.46E-02
547,3.45E-02
548,3.44E-02
549,3.44E-02
550,3.43E-02
551,3.42E-02
552,3.41E-02
553,3.40E-02
554,3.39E-02
555,3.38E-02
556,3.38E-02
557,3.37E-02
558,3.36E-02
559,3.35E-02
560,3.34E-02
561,3.34E-02
562,3.33E-02
563,3.31E-02
564,3.31E-02
565,3.30E-02
566,3.30E-02
567,3.28E-02
568,3.27E-02
569,3.27E-02
570,3.26E-02
571,3.25E-02
572,3.24E-02
573,3.23E-02
574,3.22E-02
575,3.21E-02
576,3.20E-02
577,3.20E-02
578,3.19E-02
579,3.18E-02
580,3.18E-02
581,3.17E-02
582,3.17E-02
583,3.16E-02
584,3.15E-02
585,3.14E-02
586,3.13E-02
587,3.12E-02
588,3.11E-02
589,3.10E-02
590,3.10E-02
591,3.09E-02
592,3.09E-02
593,3.08E-02
594,3.07E-02
595,3.06E-02
596,3.05E-02
597,3.04E-02
598,3.04E-02
599,3.03E-02
600,3.03E-02
601,3.02E-02
602,3.01E-02
603,3.01E-02
604,3.00E-02
605,3.00E-02
606,2.98E-02
607,2.97E-02
608,2.96E-02
609,2.95E-02
610,2.95E-02
611,2.94E-02
612,2.94E-02
613,2.93E-02
614,2.92E-02
615,2.91E-02
616,2.91E-02
617,2.91E-02
618,2.90E-02
619,2.90E-02
620,2.88E-02
621,2.87E-02
622,2.86E-02
623,2.86E-02
624,2.85E-02
625,2.85E-02
626,2.83E-02
627,2.83E-02
628,2.82E-02
629,2.81E-02
630,2.80E-02
631,2.79E-02
632,2.79E-02
633,2.79E-02
634,2.78E-02
635,2.77E-02
636,2.77E-02
637,2.77E-02
638,2.76E-02
639,2.75E-02
640,2.74E-02
641,2.73E-02
642,2.72E-02
643,2.72E-02
644,2.71E-02
645,2.70E-02
646,2.70E-02
647,2.69E-02
648,2.69E-02
649,2.68E-02
650,2.67E-02
651,2.66E-02
652,2.66E-02
653,2.65E-02
654,2.65E-02
655,2.64E-02
656,2.63E-02
657,2.63E-02
658,2.62E-02
659,2.61E-02
660,2.61E-02
661,2.60E-02
662,2.59E-02
663,2.58E-02
664,2.58E-02
665,2.57E-02
666,2.57E-02
667,2.56E-02
668,2.55E-02
669,2.54E-02
670,2.54E-02
671,2.54E-02
672,2.53E-02
673,2.52E-02
674,2.52E-02
675,2.51E-02
676,2.50E-02
677,2.49E-02
678,2.48E-02
679,2.48E-02
680,2.47E-02
681,2.47E-02
682,2.46E-02
683,2.46E-02
684,2.45E-02
685,2.45E-02
686,2.43E-02
687,2.43E-02
688,2.42E-02
689,2.41E-02
690,2.41E-02
691,2.41E-02
692,2.40E-02
693,2.39E-02
694,2.39E-02
695,2.38E-02
696,2.37E-02
697,2.36E-02
698,2.36E-02
699,2.35E-02
700,2.34E-02
701,2.34E-02
702,2.33E-02
703,2.32E-02
704,2.31E-02
705,2.31E-02
706,2.30E-02
707,2.29E-02
708,2.29E-02
709,2.28E-02
710,2.28E-02
711,2.27E-02
712,2.27E-02
713,2.25E-02
714,2.25E-02
715,2.24E-02
716,2.23E-02
717,2.23E-02
718,2.23E-02
719,2.22E-02
720,2.21E-02
721,2.20E-02
722,2.20E-02
723,2.20E-02
724,2.19E-02
725,2.18E-02
726,2.18E-02
727,2.17E-02
728,2.16E-02
729,2.16E-02
730,2.15E-02
731,2.14E-02
732,2.13E-02
733,2.13E-02
734,2.12E-02
735,2.12E-02
736,2.11E-02
737,2.09E-02
738,2.09E-02
739,2.08E-02
740,2.07E-02
741,2.07E-02
742,2.06E-02
743,2.05E-02
744,2.05E-02
745,2.04E-02
746,2.04E-02
747,2.03E-02
748,2.01E-02
749,2.01E-02
750,2.01E-02
751,2.00E-02
752,2.00E-02
753,1.99E-02
754,1.98E-02
755,1.98E-02
756,1.98E-02
757,1.97E-02
758,1.96E-02
759,1.96E-02
760,1.94E-02
761,1.94E-02
762,1.93E-02
763,1.92E-02
764,1.92E-02
765,1.91E-02
766,1.91E-02
767,1.89E-02
768,1.89E-02
769,1.88E-02
770,1.88E-02
771,1.87E-02
772,1.86E-02
773,1.86E-02
774,1.85E-02
775,1.84E-02
776,1.84E-02
777,1.83E-02
778,1.82E-02
779,1.81E-02
780,1.80E-02
781,1.80E-02
782,1.78E-02
783,1.78E-02
784,1.76E-02
785,1.76E-02
786,1.75E-02
787,1.74E-02
788,1.72E-02
789,1.71E-02
790,1.70E-02
791,1.69E-02
792,1.67E-02
793,1.67E-02
794,1.66E-02
795,1.64E-02
796,1.64E-02
797,1.63E-02
798,1.58E-02
799,1.57E-02
800,2.86E-15

==> Data/cost_func3.csv <==
iterations,cost
1,-1.001439961
2,-1.00641689
3,-1.008849925
4,-1.009805554
5,-1.010426784
6,-1.010995426
7,-1.011513086
8,-1.011859673
9,-1.012089453
10,-1.012346712
11,-1.012598947
12,-1.012809209
13,-1.012963305
14,-1.013095436
15,-1.013214006
16,-1.01329873
17,-1.013334063
18,-1.013383666
19,-1.013542444
20,-1.013694286
21,-1.013799308
22,-1.013873729
23,-1.01393199
24,-1.013993222
25,-1.014055203
26,-1.014088288
27,-1.014113224
28,-1.01413469
29,-1.014152788
30,-1.014181075
31,-1.014225141
32,-1.014283355
33,-1.014344773
34,-1.014392053
35,-1.014416388
36,-1.014427296
37,-1.014440296
38,-1.014460937
39,-1.014482447
40,-1.014496361
41,-1.014509455
42,-1.014524683
43,-1.014543445
44,-1.014555466
45,-1.014571811
46,-1.014593537
47,-1.014607045
48,-1.014614319
49,-1.014621015
50,-1.014627096
51,-1.014631185
52,-1.014642771
53,-1.014663993
54,-1.014698002
55,-1.014740257
56,-1.014764518
57,-1.014785349
58,-1.014799572
59,-1.014811207
60,-1.01482284
61,-1.0148314
62,-1.014834759
63,-1.014838121
64,-1.014842538
65,-1.014849847
66,-1.014858323
67,-1.014867962
68,-1.014880355
69,-1.014895863
70,-1.0149124
71,-1.014931065
72,-1.014943756
73,-1.014955801
74,-1.014971177
75,-1.014985746
76,-1.014999438
77,-1.015005792
78,-1.015009558
79,-1.015012556
80,-1.015016888
81,-1.015020607
82,-1.015025704
83,-1.015030048
84,-1.015032807
85,-1.015035902
86,-1.015038542

==> Data/nonlinear_dimension_comparison.csv <==
q,POD,QM-POD,Greedy QM-POD,Optimized POD
50,0.676497,0.49943893,0.49936913,0.49939218
100,0.676497,0.40060337,0.39968872,0.40017463
150,0.676497,0.33196818,0.331,0.33017637
200,0.676497,0.28306195,0.28082385,0.27831871
250,0.676497,0.24836566,0.24404724,0.23852784
300,0.676497,0.22462449,0.21848498,0.20811473
350,0.676497,0.20898492,0.20097357,0.18499468
400,0.676497,0.19934549,0.19000623,0.16734278
450,0.676497,0.19396586,0.18377321,0.15729147
500,0.676497,0.19113302,0.181,0.15749367
550,0.676497,0.18962907,0.179,0.15738551
600,0.676497,0.18891319,0.178,0.1572351


==> Data/reduced_dimension_comparison.csv <==
r,POD,QM-POD,Greedy QM-POD,Optimized POD
2,0.94403265,0.93540158,0.93540158,0.93487369
4,0.90750247,0.87685867,0.87685867,0.87093191
6,0.87500645,0.81415234,0.81415234,0.78781946
8,0.8479137,0.75036735,0.75036735,0.70569461
10,0.82410632,0.68957955,0.68527748,0.62372702
12,0.80293513,0.61491129,0.6162628,0.53704313
14,0.78401154,0.54297941,0.53987392,0.46649045
16,0.76698548,0.46614505,0.46447368,0.40357649
18,0.75166159,0.40214535,0.40144908,0.3491144
20,0.73786045,0.35016911,0.34894983,0.30406369
22,0.72445148,0.30720533,0.30343498,0.26456684
24,0.7114421,0.27067319,0.26468357,0.2308492
26,0.69904424,0.23996918,0.23346917,0.20371884
28,0.68765314,0.21630249,0.20842652,0.17925764
30,0.676497,0.19934549,0.19000623,0.16734278
32,0.6658333,0.18716652,0.17771439,0.16363623
34,0.65569279,0.17848623,0.16976489,0.16169123
36,0.64610079,0.17274666,0.16450642,0.16026952
38,0.63686964,0.16850331,0.16164552,0.15920983
40,0.62797715,0.16542638,0.15983862,0.15868266
42,0.61956699,0.16318571,0.15837868,0.15751136
44,0.61153663,0.16121957,0.15738923,0.15677982
46,0.60371406,0.15960948,0.15655971,0.15571853
48,0.59627344,0.15826078,0.1555948,0.15486921
50,0.58905579,0.15703652,1.55E-01,0.15458899

==> Data/time_data_500.csv <==
t,POD,QM,greedy,QM_optimization
2,0.68268,0.163210544,0.158909365,0.156785914
4,0.64588,0.149148615,0.14209724,0.140549324
6,0.62258,0.167607911,0.162723047,0.152068382
8,0.61518,0.146936525,0.148841744,0.141970578
10,0.62278,0.159367218,0.156808022,0.144359141
12,0.63469,0.161575284,0.160891352,0.145405108
14,0.64443,0.156164434,0.156311847,0.143650542
16,0.64803,0.194583588,0.180888858,0.157192839
18,0.64802,0.184616645,0.184147366,0.161141305
20,0.64365,0.185794083,0.177343779,0.15379593
22,0.63466,0.176329196,0.172624937,0.148381351
24,0.62822,0.175565425,0.173981555,0.151027768
26,0.6354,0.185930255,0.179490213,0.159112662
28,0.65325,0.186915111,0.186364008,0.169862574
30,0.66698,0.199221133,0.199940065,0.177727839
32,0.67335,0.197871424,0.194510992,0.176637922
34,0.67676,0.189262778,0.206774481,0.174189805
36,0.67883,0.185964247,0.187204077,0.168457504
38,0.68399,0.186060435,0.193535261,0.165296996
40,0.68778,0.188985826,0.181846166,0.16250785
42,0.68471,0.192894243,0.188215825,0.161638863
44,0.67447,0.190049477,0.188409833,0.153704236
46,0.66156,0.189721667,0.173666505,0.147239016
48,0.64957,0.186326116,0.181805888,0.149252193
50,0.63704,0.187324513,0.172827882,0.156278502
52,0.6308,0.193948126,0.181304833,0.159176379
54,0.62803,0.175930024,0.166593985,0.160188748
56,0.62785,0.176342167,0.175755519,0.163264334
58,0.6359,0.184914535,0.178070362,0.160031779
60,0.64443,0.167133321,0.163563231,0.150776294
62,0.65584,0.190960928,0.187196853,0.154440203
64,0.67101,0.203501568,0.189451568,0.166877582
66,0.68545,0.207440377,0.195486072,0.168708637
68,0.69936,0.20579494,0.191180539,0.166532237
70,0.71223,0.207686905,0.188522925,0.160368075
72,0.72277,0.209846024,0.189322393,0.163429972
74,0.7255,0.209118116,0.181338118,0.164104345
76,0.72465,0.203974427,0.187046808,0.16365076
78,0.72884,0.193580791,0.176714296,0.159817736
80,0.74187,0.196433356,0.180221877,0.15659581
82,0.7491,0.191216306,0.180313787,0.154039369
84,0.74552,0.185379989,0.178551924,0.154251035
86,0.7373,0.200604273,0.196704659,0.160443945
88,0.72833,0.194015898,0.18711506,0.156764968
90,0.72543,0.200916012,0.207295919,0.155777431
92,0.72644,0.207234112,0.201336876,0.15330123
94,0.72365,0.199033526,0.207286504,0.153628409
96,0.71828,0.197156382,0.198998234,0.154429149
98,0.71216,0.195341813,0.196578487,0.155956027
100,0.7036,0.191929783,0.199304182,0.159545286
102,0.69236,0.20869338,0.191370599,0.160820405
104,0.68174,0.189722669,0.196353354,0.164554978
106,0.67276,0.203134077,0.189839439,0.165527699
108,0.66656,0.194732598,0.18890746,0.162935558
110,0.65908,0.192589553,0.186877774,0.16193829
112,0.64744,0.188737592,0.181755118,0.157281622
114,0.63655,0.185942045,0.17184636,0.15390922
116,0.62664,0.161356194,0.168390092,0.144721356
118,0.61717,0.165295783,0.15918565,0.138334049
120,0.6091,0.148965716,0.162856704,0.132929447
122,0.5991,0.165374658,0.162658945,0.135061176
124,0.59243,0.16309463,0.169761987,0.139502707
126,0.59156,0.163069148,0.160333766,0.136962117
128,0.59528,0.159692447,0.160898684,0.138939778
130,0.59832,0.160765665,0.155372664,0.133808569
132,0.6027,0.162575787,0.155384251,0.138180926
134,0.60804,0.15342148,0.153149339,0.131900892
136,0.61602,0.16009804,0.165966234,0.137790381
138,0.63023,0.176591895,0.190169947,0.146323124
140,0.6431,0.166736604,0.167152495,0.145749802
142,0.64846,0.157362963,0.171005826,0.141269441
144,0.64422,0.156504907,0.161897534,0.144523256
146,0.63519,0.161106079,0.160499915,0.143449775
148,0.62585,0.161290931,0.172253714,0.149933813
150,0.61762,0.172515915,0.171070364,0.150939787
152,0.6084,0.167661027,0.185661928,0.147648573
154,0.60085,0.169402144,0.158674863,0.143336821
156,0.60052,0.162963399,0.165511483,0.138677053
158,0.60504,0.162685322,0.152025426,0.139834552
160,0.60707,0.168301924,0.163250282,0.140019947
162,0.60346,0.155394401,0.145594658,0.134354001
164,0.59442,0.155975732,0.144548718,0.135325774
166,0.58489,0.153367597,0.144943077,0.128275955
168,0.58692,0.154732171,0.145880715,0.128198687
170,0.60179,0.160134229,0.148372145,0.127857637
172,0.62092,0.165979949,0.161454497,0.133583023
174,0.63557,0.179442723,0.159302229,0.13716264
176,0.64324,0.175724761,0.172883749,0.146509872
178,0.6464,0.186642929,0.169763108,0.148170363
180,0.64723,0.176295581,0.178908563,0.153383658
182,0.64714,0.182556867,0.184248142,0.153501847
184,0.6516,0.184387028,0.186851539,0.158837921
186,0.65837,0.18947504,0.202196988,0.166208898
188,0.65837,0.183641325,0.183067491,0.166681897
190,0.65619,0.229147889,0.212205947,0.179072429
192,0.65502,0.203881442,0.196165651,0.168838681
194,0.65236,0.189778896,0.183294906,0.149539752
196,0.64771,0.180933675,0.177276832,0.146354048
198,0.64455,0.185694045,0.175540824,0.147429693
200,0.64394,0.176181689,0.172979771,0.145302378
202,0.64265,0.175392852,0.17007944,0.14218871
204,0.64489,0.183290785,0.181352199,0.14647512
206,0.64779,0.163552777,0.165875127,0.140215851
208,0.65083,0.174743492,0.171285005,0.140376257
210,0.65395,0.161917302,0.163198719,0.140998207
212,0.65769,0.183968661,0.170096494,0.145082383
214,0.66223,0.17087318,0.160233782,0.142885107
216,0.6659,0.16005647,0.162125668,0.140133697
218,0.66723,0.166048411,0.158253598,0.140058414
220,0.66217,0.15163578,0.157974742,0.141315407
222,0.64759,0.16908386,0.160928457,0.141864641
224,0.63531,0.144664759,0.151063754,0.140042641
226,0.62775,0.168458486,0.159443035,0.141738692
228,0.6261,0.152540823,0.147071334,0.144025337
230,0.63148,0.173052394,0.161726967,0.149519546
232,0.63607,0.169096735,0.16796631,0.150413043
234,0.63738,0.181515802,0.167895331,0.15776059
236,0.63642,0.195966986,0.183003845,0.159302365
238,0.64112,0.197634411,0.187461264,0.165439546
240,0.65563,0.21167089,0.18561503,0.178352009
242,0.67459,0.215515492,0.197613052,0.181214265
244,0.68404,0.217964564,0.201514292,0.175230051
246,0.68365,0.196776147,0.187953944,0.164957725
248,0.674,0.201053024,0.181791845,0.156560186
250,0.66365,0.188745612,0.172072919,0.153622639
252,0.65379,0.18484956,0.171684118,0.151106346
254,0.64241,0.186776338,0.174787178,0.153346864
256,0.63541,0.185808925,0.183897353,0.163497209
258,0.63199,0.193281718,0.190464833,0.170131874
260,0.62151,0.184758599,0.175558384,0.163249817
262,0.60685,0.176643211,0.173744709,0.15775268
264,0.5973,0.173592491,0.162844545,0.149642615
266,0.59217,0.150738606,0.148950921,0.139220136
268,0.5858,0.157256161,0.140502135,0.133632345
270,0.58282,0.145411767,0.144626205,0.134449491
272,0.5766,0.147397676,0.144076324,0.130350983
274,0.56558,0.143449308,0.136179416,0.128868202
276,0.56513,0.16555514,0.148538748,0.133397574
278,0.57784,0.155021598,0.139884918,0.131584606
280,0.60125,0.158608625,0.1560729,0.136542089
282,0.62168,0.146451724,0.142027386,0.131125409
284,0.63526,0.147303843,0.146476404,0.129525106
286,0.63906,0.147765448,0.149435991,0.13366228
288,0.63799,0.154795583,0.150938787,0.132615386
290,0.63739,0.15957983,0.15380255,0.135510274
292,0.63551,0.157716274,0.153022593,0.133460977
294,0.63345,0.153909881,0.151560811,0.130402059
296,0.63201,0.150709922,0.150446573,0.129087016
298,0.63838,0.15717208,0.158243678,0.13332757
300,0.64328,0.164764956,0.164835972,0.138332681
302,0.63806,0.159625177,0.164480399,0.142146544
304,0.63178,0.161599187,0.165086936,0.144055454
306,0.62898,0.161969628,0.163621352,0.14790752
308,0.62882,0.174036111,0.169605858,0.15037934
310,0.62969,0.165472881,0.165856721,0.151082273
312,0.62767,0.174670547,0.1803482,0.152903513
314,0.62875,0.156187459,0.161384393,0.147096718
316,0.64201,0.16417156,0.166609683,0.148397346
318,0.65981,0.167149809,0.166709106,0.144416363
320,0.67732,0.174958319,0.168973449,0.145741341
322,0.68322,0.170984383,0.162990901,0.14368237
324,0.67575,0.178247759,0.167341337,0.144246325
326,0.66517,0.173179736,0.156619224,0.144946745
328,0.65608,0.169658385,0.164289769,0.145424046
330,0.65667,0.193520092,0.174757971,0.156154096
332,0.66561,0.186760174,0.172004235,0.159935072
334,0.67159,0.204576369,0.185941276,0.165057186
336,0.68152,0.21034176,0.199175508,0.178451277
338,0.68541,0.209843455,0.196220776,0.175274897
340,0.685,0.194089424,0.176286469,0.155314305
342,0.68149,0.191811897,0.17852337,0.154261756
344,0.6787,0.188163864,0.167746408,0.148779573
346,0.67463,0.194772238,0.178887918,0.150445815
348,0.66646,0.185136451,0.163194741,0.146365399
350,0.65754,0.194268207,0.172430102,0.147550415
352,0.65441,0.183876634,0.161618961,0.152433376
354,0.65454,0.191019985,0.172274552,0.151663107
356,0.65436,0.189040931,0.162023685,0.153677899
358,0.65358,0.186479922,0.169458356,0.147385627
360,0.65256,0.193967925,0.164917835,0.1491873
362,0.64743,0.179813139,0.165831856,0.142230467
364,0.63806,0.189559323,0.164819063,0.144093632
366,0.62613,0.176944919,0.164278385,0.144290178
368,0.61112,0.180308101,0.160145675,0.14305571
370,0.59939,0.159039371,0.159915232,0.14070635
372,0.59643,0.166027994,0.149245683,0.135093238
374,0.6018,0.15582365,0.164845713,0.138716726
376,0.61461,0.166306956,0.15697724,0.135465997
378,0.62904,0.15731584,0.165238998,0.143167599
380,0.63716,0.164407057,0.166282709,0.140324528
382,0.63406,0.182395259,0.174525925,0.148945745
384,0.62312,0.169452789,0.163605683,0.14283865
386,0.61856,0.166843498,0.17026876,0.146203733
388,0.61994,0.170017509,0.175229055,0.144943163
390,0.62111,0.171789293,0.181494918,0.148665647
392,0.62118,0.177758151,0.186108907,0.149155061
394,0.62185,0.177487993,0.17138175,0.145911203
396,0.62296,0.184464596,0.183209618,0.140824174
398,0.62725,0.188024144,0.167447143,0.142472723
400,0.63612,0.199703236,0.184123526,0.140368141
402,0.6423,0.19073998,0.182190345,0.149259167
404,0.64534,0.197917015,0.193458584,0.154324996
406,0.64573,0.182565433,0.184505237,0.158964132
408,0.64706,0.178684336,0.167786945,0.153496163
410,0.65555,0.176864132,0.169891379,0.151549214
412,0.6628,0.189126107,0.170398141,0.151730295
414,0.67467,0.177257602,0.167396708,0.148897637
416,0.68208,0.195593833,0.173119771,0.149833217
418,0.68823,0.184435434,0.177236318,0.153810786
420,0.69739,0.202359549,0.185487135,0.156476865
422,0.71045,0.22041533,0.212070419,0.168774461
424,0.71993,0.218202653,0.193166104,0.166341767
426,0.72307,0.224412452,0.195779965,0.165749398
428,0.72392,0.202189103,0.197908548,0.168210266
430,0.72361,0.218624237,0.193701339,0.168983125
432,0.72522,0.199176739,0.192806688,0.165582658
434,0.73224,0.203033507,0.192737435,0.166798553
436,0.7367,0.213454794,0.197935129,0.161172507
438,0.73769,0.188175009,0.193553954,0.157660104
440,0.74126,0.212776454,0.19055464,0.159253211
442,0.73989,0.19670904,0.191851388,0.156628157
444,0.73457,0.214491166,0.184756124,0.157752234
446,0.72922,0.194731471,0.18671587,0.162455489
448,0.72309,0.213933823,0.209514149,0.166693845
450,0.7141,0.208329203,0.197506691,0.169647446
452,0.71374,0.224689262,0.207494755,0.17025749
454,0.71316,0.216912534,0.201494365,0.163577442
456,0.71103,0.212521351,0.197000824,0.167123585
458,0.71085,0.204165221,0.191707053,0.165096746
460,0.70882,0.19985949,0.190479955,0.157628171
462,0.70958,0.199211347,0.194948007,0.164946512
464,0.71251,0.203467042,0.203337757,0.161966857
466,0.71104,0.19766144,0.205716933,0.169198085
468,0.70545,0.218505478,0.213565439,0.17245255
470,0.70419,0.195164285,0.194585858,0.169733697
472,0.70705,0.198187187,0.211543874,0.167011208
474,0.71095,0.183848292,0.185329432,0.164026567
476,0.71551,0.198766955,0.204553932,0.171089702
478,0.72243,0.197062305,0.199773329,0.173859983
480,0.72382,0.223580973,0.21791103,0.182131308
482,0.7182,0.2197266,0.218441943,0.185621698
484,0.7091,0.241179134,0.223520999,0.186171886
486,0.69563,0.223215797,0.209523169,0.183097219
488,0.6846,0.235007879,0.207631058,0.184044826
490,0.67927,0.213413706,0.193503975,0.180107222
492,0.68014,0.214562529,0.190494252,0.175047592
494,0.68452,0.203952988,0.185811689,0.172056056
496,0.69278,0.196167082,0.182330963,0.164758974
498,0.69948,0.191300618,0.183961027,0.162424069
500,0.70286,0.18335358,0.175507105,0.157175202
502,0.70443,0.181061876,0.172660277,0.158812153
504,0.70145,0.187231375,0.178639178,0.159396132
506,0.6966,0.197310482,0.175435225,0.163741206
508,0.69568,0.197332631,0.17770913,0.158712505
510,0.69851,0.194921239,0.177087417,0.161668853
512,0.70116,0.194839829,0.170673414,0.157979956
514,0.70568,0.191742501,0.176859071,0.159039624
516,0.71118,0.193528351,0.173025773,0.158629219
518,0.71372,0.186821778,0.17304585,0.159716349
520,0.71221,0.191878511,0.173956714,0.160279818
522,0.70878,0.183871951,0.172548649,0.162148496
524,0.70574,0.190813339,0.172219628,0.160144165
526,0.69775,0.179083193,0.169145779,0.160849116
528,0.68595,0.184357682,0.16452572,0.157208262
530,0.67963,0.180728735,0.169611203,0.161064851
532,0.68525,0.185746198,0.164556131,0.156242697
534,0.6965,0.18327817,0.166611349,0.156217417
536,0.70467,0.188186449,0.165260175,0.152902376
538,0.70675,0.190714871,0.170415198,0.15045281
540,0.70418,0.192727761,0.169841739,0.155740094
542,0.6963,0.204208354,0.179439445,0.150034054
544,0.6851,0.192798405,0.177156291,0.151810143
546,0.67099,0.210137271,0.18414914,0.152683299
548,0.65668,0.190158576,0.181569794,0.145292001
550,0.64519,0.204404241,0.186788638,0.155772208
552,0.64171,0.188885927,0.187598536,0.147797705
554,0.64235,0.191580993,0.180452047,0.158307576
556,0.64083,0.189425487,0.183945691,0.155505953
558,0.63936,0.177697105,0.170462973,0.160812459
560,0.64541,0.183441926,0.174215851,0.155485865
562,0.65546,0.162631155,0.1603418,0.15202597
564,0.66101,0.193777396,0.184054035,0.162293027
566,0.66173,0.209528882,0.197565581,0.180989682
568,0.6644,0.183453605,0.170168711,0.164050936
570,0.66196,0.177728065,0.175370648,0.160277055
572,0.66321,0.180115404,0.174181484,0.168157916
574,0.67217,0.184219636,0.185574177,0.168205621
576,0.67938,0.184699107,0.183997582,0.172813463
578,0.67952,0.187618216,0.185582862,0.178026505
580,0.6772,0.183071052,0.185294895,0.180924319
582,0.67649,0.19284772,0.189617736,0.179713062
584,0.67056,0.2018425,0.192047895,0.18065873
586,0.65876,0.198197075,0.19648507,0.184915247
588,0.64624,0.191513957,0.187588472,0.180198854
590,0.6334,0.186999462,0.190152836,0.175715241
592,0.62772,0.197992997,0.20028075,0.179074681
594,0.6277,0.19718239,0.188721651,0.177355843
596,0.62918,0.206654173,0.20008401,0.184073678
598,0.63193,0.215559517,0.197962235,0.185311287
600,0.63376,0.211512327,0.196350723,0.181152611
602,0.63378,0.210865632,0.191295055,0.177375381
604,0.64141,0.201978596,0.184176865,0.172825751
606,0.65396,0.205778155,0.186636502,0.169011747
608,0.66478,0.207089174,0.18284453,0.168315128
610,0.67486,0.21908805,0.196351108,0.17340118
612,0.68113,0.231476351,0.190629941,0.177235049
614,0.68234,0.226329109,0.199861456,0.173929632
616,0.6787,0.236449864,0.192240366,0.167288206
618,0.67345,0.220356376,0.21012373,0.166943418
620,0.67231,0.224267147,0.205481708,0.168099087
622,0.67784,0.221342941,0.22023868,0.17434458
624,0.68697,0.223362601,0.204178423,0.179988987
626,0.6944,0.21215948,0.218514411,0.175663643
628,0.7007,0.212741239,0.193735201,0.174925049
630,0.70397,0.213155304,0.207467149,0.177478419
632,0.7045,0.206388638,0.196397158,0.177110148
634,0.69981,0.210472983,0.193106871,0.178019702
636,0.6906,0.203876512,0.192028688,0.172237947
638,0.68505,0.208218693,0.195137524,0.173908946
640,0.68334,0.202138351,0.191084816,0.172628421
642,0.69078,0.201109277,0.192289987,0.167017005
644,0.70073,0.204135155,0.197025838,0.166728922
646,0.70858,0.195677216,0.189578096,0.159932748
648,0.71468,0.215571246,0.204907691,0.166726743
650,0.71421,0.197552398,0.192855557,0.158881834
652,0.70902,0.210787125,0.19921235,0.155856335
654,0.70461,0.202353037,0.197438022,0.154140488
656,0.69921,0.206781555,0.201644217,0.155232733
658,0.69656,0.207120675,0.203430626,0.158211514
660,0.69622,0.200951627,0.209142038,0.162285815
662,0.69481,0.208545528,0.20938715,0.168813713
664,0.69331,0.206009038,0.206219032,0.166275742
666,0.69135,0.205179454,0.202898648,0.166336393
668,0.68602,0.20262345,0.19243174,0.165617003
670,0.68148,0.20084659,0.192418044,0.167216981
672,0.67608,0.20903471,0.189580485,0.172804151
674,0.6661,0.188572916,0.187417646,0.171410768
676,0.65685,0.180902927,0.181058417,0.160632505
678,0.65165,0.16973642,0.181805286,0.165427909
680,0.64835,0.173632938,0.174055581,0.160881397
682,0.64299,0.167824285,0.169401877,0.158635066
684,0.63419,0.182273237,0.180939215,0.161506806
686,0.63606,0.174037181,0.178708626,0.164522185
688,0.64928,0.180490986,0.184558286,0.166430315
690,0.66285,0.187734613,0.18593999,0.164796382
692,0.67656,0.18274412,0.187368857,0.165924589
694,0.68964,0.192595671,0.185479712,0.170526897
696,0.70011,0.193022031,0.182327979,0.172825692
698,0.71085,0.181604629,0.17892343,0.162089787
700,0.71554,0.165208935,0.158671386,0.154325626
702,0.71149,0.168556492,0.160595572,0.148635912
704,0.69477,0.160480321,0.151863319,0.149565343
706,0.67014,0.159810296,0.150117167,0.141819209
708,0.64946,0.161705159,0.153932079,0.142238368
710,0.63548,0.163830674,0.158178571,0.142919305
712,0.62926,0.167984859,0.155270511,0.142587205
714,0.62743,0.171296491,0.16499166,0.146713456
716,0.62887,0.179152364,0.166657263,0.157019196
718,0.62874,0.185639246,0.173314126,0.156171895
720,0.63067,0.181234452,0.171605484,0.157735348
722,0.62926,0.198391438,0.174092849,0.163425895
724,0.63194,0.199437774,0.18723838,0.168967489
726,0.63463,0.180151649,0.166512456,0.162316739
728,0.63691,0.18612516,0.172419889,0.155476291
730,0.64361,0.174582449,0.170034451,0.156833164
732,0.65567,0.188136702,0.182528097,0.15918236
734,0.6675,0.197566075,0.195848032,0.166619271
736,0.66911,0.183135228,0.180282355,0.164295664
738,0.67398,0.175694486,0.173892252,0.164595242
740,0.68046,0.204414583,0.187739606,0.166638215
742,0.68005,0.210116735,0.200596955,0.169523248
744,0.68389,0.200110227,0.197101614,0.170336799
746,0.69071,0.203903722,0.202701013,0.169013846
748,0.69504,0.199518037,0.193248975,0.169312897
750,0.69615,0.229890231,0.210662765,0.180228392
752,0.69669,0.212690487,0.202265849,0.185173439
754,0.69872,0.226083671,0.208159613,0.185475897
756,0.70098,0.202084538,0.195574655,0.178361198
758,0.70351,0.218417134,0.201333904,0.176626443
760,0.70385,0.213558451,0.197053725,0.182309674
762,0.70257,0.209818378,0.202801737,0.183066428
764,0.70178,0.202983831,0.192445911,0.174026245
766,0.69544,0.211885827,0.19296182,0.175747628
768,0.68783,0.204565055,0.194117323,0.183210548
770,0.68737,0.210188262,0.196333258,0.179489557
772,0.69368,0.194545659,0.187437293,0.171161798
774,0.70483,0.19823094,0.18095524,0.167633109
776,0.71211,0.189769996,0.183116962,0.159671606
778,0.70736,0.189910464,0.17036016,0.155898341
780,0.6947,0.188421477,0.175507786,0.15380239
782,0.68434,0.180048622,0.166965743,0.150419252
784,0.68067,0.185035589,0.177209781,0.15372213
786,0.67792,0.18980352,0.179153663,0.153998698
788,0.67872,0.18560087,0.177142568,0.152048062
790,0.68767,0.191164301,0.178099891,0.151655796
792,0.7038,0.187377024,0.172708629,0.1538011
794,0.72025,0.200272957,0.182015769,0.154011733
796,0.73356,0.197876831,0.174666304,0.159192397
798,0.73947,0.204782989,0.190484279,0.162612335
800,0.73861,0.195393052,0.177431849,0.16505986
802,0.73379,0.202487703,0.181123442,0.160707913
804,0.72703,0.193169142,0.180649307,0.160191398
806,0.72033,0.19257705,0.173567289,0.159705637
808,0.71544,0.190510304,0.174019589,0.156659304
810,0.71373,0.187928534,0.167069964,0.156930287
812,0.71436,0.189796218,0.176328316,0.150333264
814,0.71643,0.188644405,0.165009811,0.152063288
816,0.71974,0.183584476,0.16953481,0.147168402
818,0.71907,0.186681085,0.171500087,0.149504348
820,0.71558,0.180823695,0.171167158,0.14779114
822,0.71605,0.180337368,0.177270794,0.147728443
824,0.7158,0.178913165,0.176028115,0.152853498
826,0.70966,0.18504396,0.179353372,0.153694378
828,0.70176,0.176093096,0.176686766,0.151820884
830,0.6887,0.186091868,0.170207064,0.155473431
832,0.67247,0.173261821,0.180420299,0.151051493
834,0.65481,0.19982792,0.184270972,0.163958534
836,0.63887,0.18528995,0.182289157,0.15504926
838,0.63127,0.194692422,0.178527984,0.153583354
840,0.63235,0.186858723,0.180365289,0.144990594
842,0.63811,0.178688816,0.166036608,0.143513726
844,0.65106,0.182734533,0.170537665,0.144023721
846,0.66695,0.183716834,0.170351319,0.148881961
848,0.6825,0.191166708,0.174697088,0.152958462
850,0.69147,0.19909357,0.179754515,0.155885487
852,0.69438,0.198810218,0.178150702,0.157336151
854,0.69086,0.191712935,0.184883514,0.15556099
856,0.68806,0.19620631,0.181979514,0.155367577
858,0.68823,0.202006567,0.197280114,0.158913481
860,0.69242,0.19939717,0.192951663,0.161194451
862,0.69679,0.217695726,0.198691023,0.162572974
864,0.69718,0.210074279,0.199386089,0.165154979
866,0.6966,0.217181672,0.193771104,0.165623062
868,0.69606,0.205494682,0.188484784,0.163292913
870,0.69648,0.211231623,0.182002625,0.164038046
872,0.69718,0.200895496,0.185433634,0.165847271
874,0.69821,0.214030536,0.182617909,0.16614235
876,0.69768,0.200700108,0.189794217,0.171308537
878,0.69432,0.209287175,0.194309343,0.179917555
880,0.6918,0.199627504,0.206204497,0.183260334
882,0.696,0.209601351,0.207839713,0.188128296
884,0.70089,0.207521596,0.211982471,0.191296873
886,0.70301,0.208312794,0.209791412,0.188552332
888,0.69979,0.190674662,0.201807766,0.180004929
890,0.68527,0.190335564,0.187035838,0.169241912
892,0.66763,0.18482345,0.187978085,0.160473552
894,0.65187,0.183355736,0.174885978,0.157523911
896,0.6425,0.189773892,0.184212192,0.15412315
898,0.63526,0.181500617,0.17787912,0.15206365
900,0.62726,0.187175063,0.174536968,0.148007238
902,0.62096,0.18173207,0.182393892,0.147694235
904,0.62042,0.187711399,0.17791208,0.144297178
906,0.62146,0.18511682,0.182301172,0.144370496
908,0.62119,0.193263968,0.185566489,0.14727557
910,0.61838,0.192231366,0.179813131,0.146024376
912,0.61357,0.194663567,0.186827135,0.149580061
914,0.60849,0.187252651,0.187023936,0.148700313
916,0.60509,0.175863711,0.183026662,0.145595287
918,0.60684,0.171517451,0.191679124,0.147487808
920,0.61152,0.173994758,0.184711128,0.141651453
922,0.61714,0.175600814,0.188843516,0.146596368
924,0.62415,0.193639532,0.198081435,0.149789451
926,0.62965,0.185136743,0.179063022,0.154325942
928,0.63616,0.193756795,0.189516371,0.147312158
930,0.64665,0.178693402,0.170123106,0.153718973
932,0.65581,0.184308304,0.179417511,0.152107721
934,0.65997,0.174613625,0.169328393,0.15556709
936,0.6571,0.177451277,0.178555552,0.154994856
938,0.64829,0.180305835,0.176168287,0.159946463
940,0.63889,0.171725322,0.170584837,0.153800037
942,0.63081,0.175377929,0.173868824,0.15282899
944,0.62525,0.173670706,0.162323101,0.152955232
946,0.61919,0.18266379,0.170787657,0.152619617
948,0.61112,0.173412933,0.157711179,0.148355878
950,0.60574,0.186782094,0.168429738,0.148825212
952,0.60545,0.17774912,0.170419997,0.154215464
954,0.61767,0.181328556,0.167927489,0.151164164
956,0.62658,0.162938992,0.166265358,0.144815516
958,0.62297,0.180754788,0.162972828,0.148460556
960,0.62014,0.17358297,0.172332887,0.145198358
962,0.62439,0.179782226,0.165793472,0.153087729
964,0.62825,0.174084113,0.164601165,0.143552693
966,0.63092,0.154071476,0.1563185,0.14270881
968,0.63554,0.169984719,0.162700659,0.141520388
970,0.6446,0.157227427,0.158953022,0.135801357
972,0.65811,0.166245131,0.154849331,0.139617129
974,0.67421,0.173784782,0.164616079,0.139776116
976,0.68442,0.181082934,0.162967538,0.144461522
978,0.68782,0.190575228,0.168333017,0.146694923
980,0.69126,0.185309859,0.17284763,0.147070212
982,0.6922,0.185592901,0.1695932,0.147652788
984,0.6912,0.182726012,0.173601117,0.1460679
986,0.68725,0.176257166,0.167005882,0.147056582
988,0.68351,0.179650978,0.167610929,0.144867978
990,0.68123,0.178894287,0.167542469,0.144821152
992,0.6765,0.176396298,0.169181558,0.144566247
994,0.67424,0.172385581,0.168973356,0.146248941
996,0.6737,0.177421092,0.173547738,0.14761888
998,0.67394,0.182701361,0.174413358,0.154267233
1000,0.67551,0.185816133,0.186067625,0.159105897
1002,0.67815,0.196704511,0.192717567,0.167167001
1004,0.68646,0.191038658,0.199400285,0.167657286
1006,0.69868,0.204369912,0.194072581,0.172783531
1008,0.7055,0.204009608,0.201673263,0.179183817
1010,0.70676,0.21202723,0.192565961,0.172657827
1012,0.71047,0.189380083,0.191367246,0.174523425
1014,0.71206,0.224961822,0.199725246,0.173359722
1016,0.7122,0.201023118,0.192127082,0.171785962
1018,0.7129,0.219014629,0.21267147,0.171852164
1020,0.71903,0.19414529,0.191513496,0.174091294
1022,0.72692,0.203762407,0.215361349,0.173049166
1024,0.7314,0.187553204,0.190984737,0.165554159
1026,0.7315,0.189277679,0.194517979,0.164149192
1028,0.7322,0.185981448,0.18885903,0.161672296
1030,0.73806,0.18807055,0.190104737,0.162591796
1032,0.7436,0.192565604,0.18427071,0.1659419
1034,0.74758,0.20147307,0.190159464,0.162926638
1036,0.74721,0.193781982,0.17715313,0.161985754
1038,0.74815,0.207089504,0.187878238,0.156884468
1040,0.74824,0.203856049,0.17410559,0.161915471
1042,0.75012,0.20133033,0.19235241,0.162282114
1044,0.75039,0.209019568,0.188773018,0.167642435
1046,0.74809,0.208931486,0.197575056,0.165682483
1048,0.74353,0.221002598,0.196661397,0.164470601
1050,0.73527,0.216523402,0.20307433,0.159771373
1052,0.72765,0.240184734,0.204442128,0.166451587
1054,0.72316,0.22792453,0.216872399,0.167628408
1056,0.71984,0.237776114,0.195396299,0.166405898
1058,0.71701,0.238218622,0.209504289,0.163773059
1060,0.71557,0.238308698,0.190175049,0.164227593
1062,0.71256,0.237324505,0.200082418,0.168897591
1064,0.70785,0.241251159,0.196178129,0.169302141
1066,0.70374,0.23270738,0.200275557,0.172964221
1068,0.70438,0.226954687,0.196564404,0.170453051
1070,0.70567,0.230869695,0.207023707,0.170132589
1072,0.70585,0.218506363,0.207098371,0.173434988
1074,0.70607,0.226029044,0.205784367,0.170824149
1076,0.70973,0.221371009,0.207254398,0.173409588
1078,0.71434,0.222518979,0.204373912,0.172098193
1080,0.71816,0.22013856,0.204841841,0.171692354
1082,0.71703,0.225194447,0.203915695,0.1708104
1084,0.71643,0.215333464,0.201437068,0.170072998
1086,0.71828,0.21915905,0.199611136,0.17135458
1088,0.72442,0.211991918,0.19597501,0.164962176
1090,0.73265,0.214736727,0.189371885,0.164082905
1092,0.73854,0.210901985,0.194217603,0.164358216
1094,0.7408,0.212778576,0.190243646,0.165554491
1096,0.7393,0.213667321,0.184171539,0.15968922
1098,0.73507,0.215470386,0.187056579,0.15806148
1100,0.72973,0.200157769,0.174663302,0.146669355
1102,0.72155,0.219281801,0.191556334,0.154019016
1104,0.71066,0.180885278,0.182724607,0.155175227
1106,0.70447,0.21563335,0.194485152,0.163215846
1108,0.70241,0.19258079,0.191903348,0.166202582
1110,0.69767,0.211960596,0.193127318,0.163184878
1112,0.69461,0.189474704,0.189536232,0.162785399
1114,0.70105,0.204280032,0.195491027,0.157256773
1116,0.70756,0.196198803,0.193424557,0.160619947
1118,0.71452,0.210950178,0.203331866,0.16691246
1120,0.71982,0.208710659,0.20070948,0.164364136
1122,0.71753,0.208717446,0.202315771,0.166218633
1124,0.7112,0.200254017,0.196461345,0.163253927
1126,0.70982,0.192619106,0.191985023,0.157920709
1128,0.70264,0.194315198,0.190809496,0.159228029
1130,0.69877,0.185266863,0.187987786,0.150362241
1132,0.70165,0.185166117,0.179185189,0.155865724
1134,0.71087,0.199362052,0.19846228,0.161327586
1136,0.72111,0.193409074,0.188048233,0.162989019
1138,0.72525,0.211654542,0.194082057,0.160615366
1140,0.71867,0.207422111,0.194755433,0.161760404
1142,0.7085,0.207444516,0.189384543,0.16334077
1144,0.70002,0.220086089,0.195073793,0.161308167
1146,0.69755,0.212475495,0.192868514,0.1578935
1148,0.69303,0.214589842,0.191014202,0.160994837
1150,0.68557,0.205972207,0.193095624,0.155470823
1152,0.68178,0.192005324,0.181234209,0.148838671
1154,0.68183,0.194412954,0.197885896,0.147283185
1156,0.68251,0.197693123,0.19343008,0.148357628
1158,0.68296,0.202612281,0.190001298,0.14962495
1160,0.67979,0.1797229,0.179750622,0.144125405
1162,0.67091,0.188589878,0.178639943,0.145513384
1164,0.66298,0.175768236,0.175254278,0.141059338
1166,0.66165,0.185562454,0.174484131,0.142719616
1168,0.66727,0.191721751,0.184570051,0.145133345
1170,0.67749,0.183914754,0.177627923,0.147418443
1172,0.68853,0.203535519,0.193271564,0.150778715
1174,0.6966,0.185532901,0.184642636,0.157000595
1176,0.69493,0.201473395,0.187106984,0.1506906
1178,0.68607,0.178310025,0.16949955,0.150758348
1180,0.67722,0.191361095,0.184313964,0.156783461
1182,0.67549,0.188929082,0.179638604,0.159918072
1184,0.67752,0.187241188,0.173990925,0.155702044
1186,0.67645,0.19234798,0.182774936,0.148334346
1188,0.66925,0.186754752,0.166402075,0.146823639
1190,0.66264,0.185950005,0.18608629,0.14129484
1192,0.65278,0.188332625,0.168640812,0.140427915
1194,0.63972,0.174193613,0.173855872,0.137002005
1196,0.62245,0.181673034,0.165204098,0.13546206
1198,0.60792,0.180408091,0.167936236,0.138594366
1200,0.59804,0.1970376,0.180526736,0.147608299
1202,0.59284,0.188661017,0.166024657,0.139182429
1204,0.59135,0.181096303,0.169365419,0.139547315
1206,0.59763,0.178856203,0.160076306,0.137461005
1208,0.60753,0.170786135,0.157416388,0.133194348
1210,0.61608,0.171059965,0.157499918,0.133942215
1212,0.61895,0.166192009,0.155308581,0.130683971
1214,0.61657,0.174447536,0.156440407,0.130446368
1216,0.61588,0.160248188,0.152497549,0.126420738
1218,0.62147,0.172619835,0.152540804,0.127775849
1220,0.63022,0.158578524,0.141437793,0.125319295
1222,0.64156,0.164116796,0.150353635,0.126862249
1224,0.65479,0.165354754,0.144015553,0.126720089
1226,0.66931,0.164726379,0.150062555,0.13191353
1228,0.68195,0.170591814,0.155224712,0.136476129
1230,0.68887,0.185787133,0.164337693,0.139720247
1232,0.6911,0.18081315,0.17226535,0.146326773
1234,0.68791,0.198462126,0.178773346,0.146901294
1236,0.68004,0.186937722,0.175759611,0.14995521
1238,0.67089,0.196417607,0.186348988,0.15214517
1240,0.66326,0.191900884,0.182218901,0.160510739
1242,0.65906,0.186868189,0.177786885,0.153050379
1244,0.65829,0.189310561,0.174655738,0.15506563
1246,0.65955,0.181659411,0.174074087,0.15106226
1248,0.66296,0.19298177,0.164641124,0.14923036
1250,0.66129,0.170587328,0.161011966,0.14863866
1252,0.65188,0.179011776,0.164360828,0.147564646
1254,0.63263,0.16707239,0.154342137,0.149541151
1256,0.6064,0.169772547,0.166424962,0.14647431
1258,0.58378,0.160656287,0.161695916,0.14560919
1260,0.5691,0.168525837,0.15581211,0.149472785
1262,0.56762,0.162082668,0.15702543,0.145959654
1264,0.57215,0.166835948,0.148208927,0.142338454
1266,0.57789,0.148129853,0.148782485,0.135884646
1268,0.58925,0.151335847,0.140168232,0.131385944
1270,0.59778,0.144708347,0.142542725,0.13320449
1272,0.60376,0.14745469,0.144753819,0.137297358
1274,0.61228,0.14929052,0.146670419,0.138496719
1276,0.62219,0.155680922,0.154249142,0.140377192
1278,0.63199,0.16120435,0.15099734,0.142677864
1280,0.641,0.172366588,0.165568041,0.148669907
1282,0.64341,0.18213048,0.17044063,0.152541761
1284,0.64458,0.177843927,0.164065524,0.152538025
1286,0.65468,0.179956141,0.17376509,0.14640202
1288,0.66241,0.177837797,0.171317649,0.151875883
1290,0.6633,0.18663022,0.176608994,0.149242487
1292,0.66181,0.181101371,0.182519805,0.153088363
1294,0.65988,0.182415378,0.183335518,0.152923181
1296,0.66022,0.175822018,0.179326391,0.150281992
1298,0.65718,0.195326274,0.191030294,0.154441821
1300,0.65021,0.191509711,0.185553415,0.157542992
1302,0.64542,0.196549179,0.186606042,0.153228461
1304,0.63991,0.18513084,0.179779289,0.157482107
1306,0.63569,0.192719107,0.184086023,0.154768166
1308,0.63457,0.186132092,0.183163758,0.154416177
1310,0.64088,0.190540451,0.17529114,0.161782955
1312,0.65845,0.198915786,0.190625873,0.162258279
1314,0.68629,0.2022606,0.183113079,0.162791576
1316,0.71202,0.197667666,0.1908141,0.164222966
1318,0.73123,0.210077572,0.198834366,0.171092948
1320,0.74252,0.213223269,0.199781329,0.181173925
1322,0.74399,0.220335803,0.211882331,0.190959136
1324,0.74143,0.223150419,0.20727439,0.194062018
1326,0.73408,0.222122621,0.211744446,0.186183388
1328,0.7187,0.214431932,0.205812373,0.176951068
1330,0.69653,0.222369222,0.211064639,0.171989384
1332,0.67404,0.212065902,0.20300101,0.164964038
1334,0.65956,0.216169102,0.213444202,0.162189326
1336,0.65474,0.215082459,0.196019093,0.160508048
1338,0.65775,0.195955369,0.197272703,0.160207852
1340,0.66319,0.199143566,0.185218394,0.157885043
1342,0.66905,0.184866919,0.180341297,0.158191833
1344,0.67606,0.198183138,0.186081305,0.161919404
1346,0.68436,0.194000889,0.183716684,0.16159768
1348,0.68714,0.208451311,0.185457961,0.163339697
1350,0.68957,0.186594795,0.172554013,0.14887022
1352,0.69147,0.199679533,0.1802033,0.151580334
1354,0.69136,0.200269147,0.172482865,0.147590434
1356,0.69258,0.206649034,0.18673211,0.149847647
1358,0.69825,0.201255586,0.172478566,0.146334907
1360,0.70515,0.201713387,0.176761275,0.147402233
1362,0.71046,0.19147515,0.175805098,0.145179367
1364,0.71536,0.192762282,0.175012599,0.148408884
1366,0.71548,0.187929524,0.177348813,0.145681418
1368,0.70781,0.182049078,0.178614166,0.14748316
1370,0.69469,0.180347661,0.172867405,0.145355605
1372,0.68275,0.179127693,0.177293758,0.147851919
1374,0.6735,0.173564431,0.169876783,0.143446759
1376,0.67253,0.179920412,0.173145834,0.141415653
1378,0.67274,0.178673394,0.169842032,0.143008621
1380,0.66985,0.184556553,0.172107568,0.141188851
1382,0.66871,0.191469659,0.171077674,0.140548786
1384,0.67284,0.196161719,0.180492987,0.138917279
1386,0.67964,0.208352814,0.176260847,0.146405206
1388,0.68169,0.210414942,0.202006809,0.150011148
1390,0.68244,0.220050213,0.198524738,0.15618409
1392,0.68217,0.220409743,0.200894481,0.160796571
1394,0.68544,0.230427777,0.204159142,0.162536108
1396,0.69138,0.225444603,0.192427412,0.163775692
1398,0.69644,0.224696626,0.195344584,0.162014252
1400,0.69992,0.212551414,0.191504201,0.156562953
1402,0.70237,0.208904542,0.184402512,0.153890358
1404,0.70493,0.202515392,0.18014042,0.155562307
1406,0.70526,0.209083516,0.183617933,0.15573172
1408,0.70129,0.20462898,0.176877731,0.156226686
1410,0.69446,0.201036652,0.185110684,0.154608796
1412,0.69023,0.18708351,0.186261556,0.159118867
1414,0.68986,0.189220626,0.18519901,0.159786662
1416,0.69662,0.176347263,0.19218085,0.159146233
1418,0.71637,0.175643306,0.181708025,0.157604435
1420,0.74275,0.177056087,0.183509786,0.149923279
1422,0.76695,0.179466085,0.18374916,0.153413483
1424,0.7804,0.194276176,0.191081953,0.149638355
1426,0.78852,0.19683999,0.194994996,0.155636337
1428,0.79155,0.199373683,0.186966681,0.161484247
1430,0.79165,0.192750724,0.185728215,0.158102463
1432,0.78871,0.197838698,0.18234735,0.161899603
1434,0.78581,0.188335633,0.174611868,0.162448889
1436,0.77893,0.193489625,0.187772623,0.158592091
1438,0.77237,0.190640815,0.184667149,0.160748328
1440,0.76823,0.186929803,0.191358455,0.162852957
1442,0.76444,0.196460817,0.184096822,0.15779287
1444,0.75562,0.203543968,0.195812056,0.162435354
1446,0.75496,0.211742663,0.188010583,0.166084011
1448,0.76387,0.225031706,0.203953046,0.162685345
1450,0.77675,0.236210353,0.197252353,0.162235831
1452,0.7919,0.238602109,0.203700884,0.170470506
1454,0.80717,0.235506248,0.199802119,0.169789403
1456,0.8172,0.240460294,0.194565807,0.168982279
1458,0.82075,0.227409427,0.196024202,0.167939452
1460,0.81916,0.235873571,0.19474837,0.165232588
1462,0.81641,0.231472131,0.186155134,0.159144289
1464,0.80762,0.227821406,0.185593873,0.159209232
1466,0.79963,0.228974494,0.187071756,0.158356924
1468,0.79958,0.222313751,0.187269129,0.160335885
1470,0.80744,0.23667731,0.198084186,0.16041821
1472,0.81373,0.220770687,0.189794665,0.163160068
1474,0.81437,0.233022314,0.191293016,0.164206679
1476,0.808,0.213858524,0.18741652,0.165553767
1478,0.79996,0.223232662,0.190736233,0.166251312
1480,0.79108,0.224734175,0.184340816,0.160324587
1482,0.7851,0.215858032,0.186566431,0.15587844
1484,0.78736,0.224774674,0.17964887,0.153391864
1486,0.79336,0.215196623,0.185471681,0.153364087
1488,0.79915,0.220161742,0.186567109,0.157234118
1490,0.80448,0.21978888,0.189234715,0.163566658
1492,0.79975,0.222413186,0.195345454,0.161784488
1494,0.78852,0.214300023,0.177663761,0.163180233
1496,0.77651,0.211724831,0.184470178,0.157387135
1498,0.76797,0.215065689,0.172089522,0.158798305
1500,0.76481,0.201759937,0.177805701,0.156675934
1502,0.76476,0.216950592,0.17437398,0.156281546
1504,0.76193,0.190992538,0.171777454,0.153805314
1506,0.75231,0.217342351,0.177227763,0.147271205
1508,0.73978,0.198281333,0.172914068,0.150921386
1510,0.7267,0.204495738,0.189239833,0.145538911
1512,0.71333,0.212544145,0.182189424,0.149401397
1514,0.7014,0.193230508,0.183113524,0.143683499
1516,0.69051,0.203726633,0.187336015,0.145755795
1518,0.67548,0.197956613,0.173169015,0.141800842
1520,0.65744,0.182397572,0.177160382,0.139936263
1522,0.64503,0.180446146,0.164923981,0.138604465
1524,0.63986,0.180044758,0.169480339,0.138471167
1526,0.63525,0.159595188,0.16583401,0.138810566
1528,0.63136,0.171978533,0.160574909,0.137863974
1530,0.63048,0.157043041,0.161038283,0.135371792
1532,0.63068,0.159588998,0.153059443,0.133170449
1534,0.63712,0.151661489,0.155684588,0.129543359
1536,0.65184,0.153921399,0.152519647,0.131985259
1538,0.66026,0.162445518,0.160504079,0.132584694
1540,0.66419,0.156195666,0.157246345,0.131810517
1542,0.66873,0.172177203,0.173150222,0.140308547
1544,0.67827,0.18170314,0.171983555,0.143439152
1546,0.69285,0.195760917,0.184210357,0.155552044
1548,0.70906,0.213878456,0.187181358,0.160149306
1550,0.7174,0.2215564,0.194680108,0.168429889
1552,0.71631,0.226244786,0.196251708,0.166876829
1554,0.71276,0.227347014,0.193024707,0.164031768
1556,0.71169,0.217827655,0.188830656,0.156621375
1558,0.71543,0.222245502,0.194432364,0.163611444
1560,0.72139,0.225467576,0.192938455,0.161555166
1562,0.72664,0.223742989,0.199501193,0.165229557
1564,0.7287,0.235085233,0.205327072,0.165706683
1566,0.73046,0.22962219,0.208790077,0.165721446
1568,0.73325,0.227141056,0.199463252,0.166578989
1570,0.73704,0.225584933,0.211579181,0.16534267
1572,0.73731,0.215579962,0.197110949,0.169498512
1574,0.73337,0.206426455,0.198840929,0.165462961
1576,0.7252,0.185086827,0.176634162,0.163155784
1578,0.72025,0.185696121,0.187017969,0.160418419
1580,0.71957,0.182527939,0.172353339,0.163289318
1582,0.71643,0.179742607,0.173830394,0.155044681
1584,0.7129,0.193080964,0.175334897,0.161079644
1586,0.71346,0.172904747,0.166727063,0.148582312
1588,0.71202,0.178051609,0.173374054,0.151333631
1590,0.70469,0.191796361,0.179402714,0.156530149
1592,0.69062,0.165019805,0.166615484,0.146519083
1594,0.68444,0.180352586,0.172944606,0.153306998
1596,0.68953,0.16359146,0.156928723,0.144111968
1598,0.70753,0.147839095,0.146507363,0.130661621
1600,0.73598,0.375694123,0.370881264,0.323442968

